Spatial Pattern Dynamics due to the Fitness Gradient Flux in Evolutionary Games

We introduce a non-diffusive spatial coupling term into the replicator equation of evolutionary game theory. The spatial flux is based on motion due to local gradients in the relative fitness of each strategy, providing a game-dependent alternative to diffusive coupling. We study numerically the development of patterns in 1D for two-strategy games including the coordination game and the prisoner's dilemma, and in 2D for the rock-paper-scissors game. In 1D we observe modified travelling wave solutions in the presence of diffusion, and asymptotic attracting states under a frozen strategy assumption without diffusion. In 2D we observe spiral formation and breakup in the frozen strategy rock-paper-scissors game without diffusion. A change of variables appropriate to replicator dynamics is shown to correctly capture the 1D asymptotic steady state via a nonlinear diffusion equation.

==> u1.txt <==
-20.0000 1.0000
-19.9609 1.0000
-19.9219 1.0000
-19.8828 1.0000
-19.8438 1.0000
-19.8047 1.0000
-19.7656 1.0000
-19.7266 1.0000
-19.6875 1.0000
-19.6484 1.0000
-19.6094 1.0000
-19.5703 1.0000
-19.5312 1.0000
-19.4922 1.0000
-19.4531 1.0000
-19.4141 1.0000
-19.3750 1.0000
-19.3359 1.0000
-19.2969 1.0000
-19.2578 1.0000
-19.2188 1.0000
-19.1797 1.0000
-19.1406 1.0000
-19.1016 1.0000
-19.0625 1.0000
-19.0234 1.0000
-18.9844 1.0000
-18.9453 1.0000
-18.9062 1.0000
-18.8672 1.0000
-18.8281 1.0000
-18.7891 1.0000
-18.7500 1.0000
-18.7109 1.0000
-18.6719 1.0000
-18.6328 1.0000
-18.5938 1.0000
-18.5547 1.0000
-18.5156 1.0000
-18.4766 1.0000
-18.4375 1.0000
-18.3984 1.0000
-18.3594 1.0000
-18.3203 1.0000
-18.2812 1.0000
-18.2422 1.0000
-18.2031 1.0000
-18.1641 1.0000
-18.1250 1.0000
-18.0859 1.0000
-18.0469 1.0000
-18.0078 1.0000
-17.9688 1.0000
-17.9297 1.0000
-17.8906 1.0000
-17.8516 1.0000
-17.8125 1.0000
-17.7734 1.0000
-17.7344 1.0000
-17.6953 1.0000
-17.6562 1.0000
-17.6172 1.0000
-17.5781 1.0000
-17.5391 1.0000
-17.5000 1.0000
-17.4609 1.0000
-17.4219 1.0000
-17.3828 1.0000
-17.3438 1.0000
-17.3047 1.0000
-17.2656 1.0000
-17.2266 1.0000
-17.1875 1.0000
-17.1484 1.0000
-17.1094 1.0000
-17.0703 1.0000
-17.0312 1.0000
-16.9922 1.0000
-16.9531 1.0000
-16.9141 1.0000
-16.8750 1.0000
-16.8359 1.0000
-16.7969 1.0000
-16.7578 1.0000
-16.7188 1.0000
-16.6797 1.0000
-16.6406 1.0000
-16.6016 1.0000
-16.5625 1.0000
-16.5234 1.0000
-16.4844 1.0000
-16.4453 1.0000
-16.4062 1.0000
-16.3672 1.0000
-16.3281 1.0000
-16.2891 1.0000
-16.2500 1.0000
-16.2109 1.0000
-16.1719 1.0000
-16.1328 1.0000
-16.0938 1.0000
-16.0547 1.0000
-16.0156 1.0000
-15.9766 1.0000
-15.9375 1.0000
-15.8984 1.0000
-15.8594 1.0000
-15.8203 1.0000
-15.7812 1.0000
-15.7422 1.0000
-15.7031 1.0000
-15.6641 1.0000
-15.6250 1.0000
-15.5859 1.0000
-15.5469 1.0000
-15.5078 1.0000
-15.4688 1.0000
-15.4297 1.0000
-15.3906 1.0000
-15.3516 1.0000
-15.3125 1.0000
-15.2734 1.0000
-15.2344 1.0000
-15.1953 1.0000
-15.1562 1.0000
-15.1172 1.0000
-15.0781 1.0000
-15.0391 1.0000
-15.0000 1.0000
-14.9609 1.0000
-14.9219 1.0000
-14.8828 1.0000
-14.8438 1.0000
-14.8047 1.0000
-14.7656 1.0000
-14.7266 1.0000
-14.6875 1.0000
-14.6484 1.0000
-14.6094 1.0000
-14.5703 1.0000
-14.5312 1.0000
-14.4922 1.0000
-14.4531 1.0000
-14.4141 1.0000
-14.3750 1.0000
-14.3359 1.0000
-14.2969 1.0000
-14.2578 1.0000
-14.2188 1.0000
-14.1797 1.0000
-14.1406 1.0000
-14.1016 1.0000
-14.0625 1.0000
-14.0234 1.0000
-13.9844 1.0000
-13.9453 1.0000
-13.9062 1.0000
-13.8672 1.0000
-13.8281 1.0000
-13.7891 1.0000
-13.7500 1.0000
-13.7109 1.0000
-13.6719 1.0000
-13.6328 1.0000
-13.5938 1.0000
-13.5547 1.0000
-13.5156 1.0000
-13.4766 1.0000
-13.4375 1.0000
-13.3984 1.0000
-13.3594 1.0000
-13.3203 1.0000
-13.2812 1.0000
-13.2422 1.0000
-13.2031 1.0000
-13.1641 1.0000
-13.1250 1.0000
-13.0859 1.0000
-13.0469 1.0000
-13.0078 1.0000
-12.9688 1.0000
-12.9297 1.0000
-12.8906 1.0000
-12.8516 1.0000
-12.8125 1.0000
-12.7734 1.0000
-12.7344 1.0000
-12.6953 1.0000
-12.6562 1.0000
-12.6172 1.0000
-12.5781 1.0000
-12.5391 1.0000
-12.5000 1.0000
-12.4609 1.0000
-12.4219 1.0000
-12.3828 1.0000
-12.3438 1.0000
-12.3047 1.0000
-12.2656 1.0000
-12.2266 1.0000
-12.1875 1.0000
-12.1484 1.0000
-12.1094 1.0000
-12.0703 1.0000
-12.0312 1.0000
-11.9922 1.0000
-11.9531 1.0000
-11.9141 1.0000
-11.8750 1.0000
-11.8359 1.0000
-11.7969 1.0000
-11.7578 1.0000
-11.7188 1.0000
-11.6797 1.0000
-11.6406 1.0000
-11.6016 1.0000
-11.5625 1.0000
-11.5234 1.0000
-11.4844 1.0000
-11.4453 1.0000
-11.4062 1.0000
-11.3672 1.0000
-11.3281 1.0000
-11.2891 1.0000
-11.2500 1.0000
-11.2109 1.0000
-11.1719 1.0000
-11.1328 1.0000
-11.0938 1.0000
-11.0547 1.0000
-11.0156 1.0000
-10.9766 1.0000
-10.9375 1.0000
-10.8984 1.0000
-10.8594 1.0000
-10.8203 1.0000
-10.7812 1.0000
-10.7422 1.0000
-10.7031 1.0000
-10.6641 1.0000
-10.6250 1.0000
-10.5859 1.0000
-10.5469 1.0000
-10.5078 1.0000
-10.4688 1.0000
-10.4297 1.0000
-10.3906 1.0000
-10.3516 1.0000
-10.3125 1.0000
-10.2734 1.0000
-10.2344 1.0000
-10.1953 1.0000
-10.1562 1.0000
-10.1172 1.0000
-10.0781 1.0000
-10.0391 1.0000
-10.0000 1.0000
-9.9609 1.0000
-9.9219 1.0000
-9.8828 1.0000
-9.8438 1.0000
-9.8047 1.0000
-9.7656 1.0000
-9.7266 1.0000
-9.6875 1.0000
-9.6484 1.0000
-9.6094 1.0000
-9.5703 1.0000
-9.5312 1.0000
-9.4922 1.0000
-9.4531 1.0000
-9.4141 1.0000
-9.3750 1.0000
-9.3359 1.0000
-9.2969 1.0000
-9.2578 1.0000
-9.2188 1.0000
-9.1797 1.0000
-9.1406 1.0000
-9.1016 1.0000
-9.0625 1.0000
-9.0234 1.0000
-8.9844 1.0000
-8.9453 1.0000
-8.9062 1.0000
-8.8672 1.0000
-8.8281 1.0000
-8.7891 1.0000
-8.7500 1.0000
-8.7109 1.0000
-8.6719 1.0000
-8.6328 1.0000
-8.5938 1.0000
-8.5547 1.0000
-8.5156 1.0000
-8.4766 1.0000
-8.4375 1.0000
-8.3984 1.0000
-8.3594 1.0000
-8.3203 1.0000
-8.2812 1.0000
-8.2422 1.0000
-8.2031 1.0000
-8.1641 1.0000
-8.1250 1.0000
-8.0859 1.0000
-8.0469 1.0000
-8.0078 1.0000
-7.9688 1.0000
-7.9297 1.0000
-7.8906 1.0000
-7.8516 1.0000
-7.8125 1.0000
-7.7734 1.0000
-7.7344 1.0000
-7.6953 1.0000
-7.6562 1.0000
-7.6172 1.0000
-7.5781 1.0000
-7.5391 1.0000
-7.5000 1.0000
-7.4609 1.0000
-7.4219 1.0000
-7.3828 1.0000
-7.3438 1.0000
-7.3047 1.0000
-7.2656 1.0000
-7.2266 1.0000
-7.1875 1.0000
-7.1484 1.0000
-7.1094 1.0000
-7.0703 1.0000
-7.0312 1.0000
-6.9922 1.0000
-6.9531 1.0000
-6.9141 1.0000
-6.8750 1.0000
-6.8359 1.0000
-6.7969 1.0000
-6.7578 1.0000
-6.7188 1.0000
-6.6797 1.0000
-6.6406 1.0000
-6.6016 1.0000
-6.5625 1.0000
-6.5234 1.0000
-6.4844 1.0000
-6.4453 1.0000
-6.4062 1.0000
-6.3672 1.0000
-6.3281 1.0000
-6.2891 1.0000
-6.2500 1.0000
-6.2109 1.0000
-6.1719 1.0000
-6.1328 1.0000
-6.0938 1.0000
-6.0547 1.0000
-6.0156 1.0000
-5.9766 1.0000
-5.9375 1.0000
-5.8984 1.0000
-5.8594 1.0000
-5.8203 1.0000
-5.7812 1.0000
-5.7422 1.0000
-5.7031 1.0000
-5.6641 1.0000
-5.6250 1.0000
-5.5859 1.0000
-5.5469 1.0000
-5.5078 1.0000
-5.4688 1.0000
-5.4297 1.0000
-5.3906 1.0000
-5.3516 1.0000
-5.3125 1.0000
-5.2734 1.0000
-5.2344 1.0000
-5.1953 1.0000
-5.1562 1.0000
-5.1172 1.0000
-5.0781 1.0000
-5.0391 1.0000
-5.0000 1.0000
-4.9609 1.0000
-4.9219 1.0000
-4.8828 1.0000
-4.8438 1.0000
-4.8047 1.0000
-4.7656 1.0000
-4.7266 1.0000
-4.6875 1.0000
-4.6484 1.0000
-4.6094 1.0000
-4.5703 1.0000
-4.5312 1.0000
-4.4922 1.0000
-4.4531 1.0000
-4.4141 1.0000
-4.3750 1.0000
-4.3359 1.0000
-4.2969 1.0000
-4.2578 1.0000
-4.2188 1.0000
-4.1797 1.0000
-4.1406 1.0000
-4.1016 1.0000
-4.0625 1.0000
-4.0234 1.0000
-3.9844 1.0000
-3.9453 1.0000
-3.9062 1.0000
-3.8672 1.0000
-3.8281 1.0000
-3.7891 1.0000
-3.7500 1.0000
-3.7109 1.0000
-3.6719 1.0000
-3.6328 1.0000
-3.5938 1.0000
-3.5547 1.0000
-3.5156 1.0000
-3.4766 1.0000
-3.4375 1.0000
-3.3984 1.0000
-3.3594 1.0000
-3.3203 1.0000
-3.2812 1.0000
-3.2422 1.0000
-3.2031 1.0000
-3.1641 1.0000
-3.1250 1.0000
-3.0859 1.0000
-3.0469 1.0000
-3.0078 1.0000
-2.9688 1.0000
-2.9297 1.0000
-2.8906 1.0000
-2.8516 1.0000
-2.8125 1.0000
-2.7734 1.0000
-2.7344 1.0000
-2.6953 1.0000
-2.6562 1.0000
-2.6172 1.0000
-2.5781 1.0000
-2.5391 1.0000
-2.5000 1.0000
-2.4609 1.0000
-2.4219 1.0000
-2.3828 1.0000
-2.3438 1.0000
-2.3047 1.0000
-2.2656 1.0000
-2.2266 1.0000
-2.1875 1.0000
-2.1484 1.0000
-2.1094 1.0001
-2.0703 1.0001
-2.0312 1.0001
-1.9922 1.0002
-1.9531 1.0003
-1.9141 1.0004
-1.8750 1.0007
-1.8359 1.0010
-1.7969 1.0015
-1.7578 1.0022
-1.7188 1.0032
-1.6797 1.0048
-1.6406 1.0069
-1.6016 1.0100
-1.5625 1.0143
-1.5234 1.0202
-1.4844 1.0283
-1.4453 1.0390
-1.4062 1.0529
-1.3672 1.0707
-1.3281 1.0925
-1.2891 1.1186
-1.2500 1.1484
-1.2109 1.1812
-1.1719 1.2156
-1.1328 1.2498
-1.0938 1.2818
-1.0547 1.3097
-1.0156 1.3316
-0.9766 1.3459
-0.9375 1.3515
-0.8984 1.3475
-0.8594 1.3335
-0.8203 1.3091
-0.7812 1.2745
-0.7422 1.2298
-0.7031 1.1757
-0.6641 1.1128
-0.6250 1.0420
-0.5859 0.9645
-0.5469 0.8818
-0.5078 0.7955
-0.4688 0.7075
-0.4297 0.6198
-0.3906 0.5344
-0.3516 0.4533
-0.3125 0.3784
-0.2734 0.3111
-0.2344 0.2524
-0.1953 0.2030
-0.1562 0.1626
-0.1172 0.1309
-0.0781 0.1066
-0.0391 0.0884
0.0000 0.0749
0.0391 0.0649
0.0781 0.0572
0.1172 0.0511
0.1562 0.0461
0.1953 0.0416
0.2344 0.0376
0.2734 0.0339
0.3125 0.0305
0.3516 0.0272
0.3906 0.0242
0.4297 0.0213
0.4688 0.0186
0.5078 0.0162
0.5469 0.0139
0.5859 0.0119
0.6250 0.0100
0.6641 0.0084
0.7031 0.0070
0.7422 0.0057
0.7812 0.0047
0.8203 0.0038
0.8594 0.0030
0.8984 0.0024
0.9375 0.0019
0.9766 0.0015
1.0156 0.0012
1.0547 0.0009
1.0938 0.0007
1.1328 0.0005
1.1719 0.0004
1.2109 0.0003
1.2500 0.0002
1.2891 0.0002
1.3281 0.0001
1.3672 0.0001
1.4062 0.0001
1.4453 0.0000
1.4844 0.0000
1.5234 0.0000
1.5625 0.0000
1.6016 0.0000
1.6406 0.0000
1.6797 0.0000
1.7188 0.0000
1.7578 0.0000
1.7969 0.0000
1.8359 0.0000
1.8750 0.0000
1.9141 0.0000
1.9531 0.0000
1.9922 0.0000
2.0312 0.0000
2.0703 0.0000
2.1094 0.0000
2.1484 0.0000
2.1875 0.0000
2.2266 0.0000
2.2656 0.0000
2.3047 0.0000
2.3438 0.0000
2.3828 0.0000
2.4219 0.0000
2.4609 0.0000
2.5000 0.0000
2.5391 0.0000
2.5781 0.0000
2.6172 0.0000
2.6562 0.0000
2.6953 0.0000
2.7344 0.0000
2.7734 0.0000
2.8125 0.0000
2.8516 0.0000
2.8906 0.0000
2.9297 0.0000
2.9688 0.0000
3.0078 0.0000
3.0469 0.0000
3.0859 0.0000
3.1250 0.0000
3.1641 0.0000
3.2031 0.0000
3.2422 0.0000
3.2812 0.0000
3.3203 0.0000
3.3594 0.0000
3.3984 0.0000
3.4375 0.0000
3.4766 0.0000
3.5156 0.0000
3.5547 0.0000
3.5938 0.0000
3.6328 0.0000
3.6719 0.0000
3.7109 0.0000
3.7500 0.0000
3.7891 0.0000
3.8281 0.0000
3.8672 0.0000
3.9062 0.0000
3.9453 0.0000
3.9844 0.0000
4.0234 0.0000
4.0625 0.0000
4.1016 0.0000
4.1406 0.0000
4.1797 0.0000
4.2188 0.0000
4.2578 0.0000
4.2969 0.0000
4.3359 0.0000
4.3750 0.0000
4.4141 0.0000
4.4531 0.0000
4.4922 0.0000
4.5312 0.0000
4.5703 0.0000
4.6094 0.0000
4.6484 0.0000
4.6875 0.0000
4.7266 0.0000
4.7656 0.0000
4.8047 0.0000
4.8438 0.0000
4.8828 0.0000
4.9219 0.0000
4.9609 0.0000
5.0000 0.0000
5.0391 0.0000
5.0781 0.0000
5.1172 0.0000
5.1562 0.0000
5.1953 0.0000
5.2344 0.0000
5.2734 0.0000
5.3125 0.0000
5.3516 0.0000
5.3906 0.0000
5.4297 0.0000
5.4688 0.0000
5.5078 0.0000
5.5469 0.0000
5.5859 0.0000
5.6250 0.0000
5.6641 0.0000
5.7031 0.0000
5.7422 0.0000
5.7812 0.0000
5.8203 0.0000
5.8594 0.0000
5.8984 0.0000
5.9375 0.0000
5.9766 0.0000
6.0156 0.0000
6.0547 0.0000
6.0938 0.0000
6.1328 0.0000
6.1719 0.0000
6.2109 0.0000
6.2500 0.0000
6.2891 0.0000
6.3281 0.0000
6.3672 0.0000
6.4062 0.0000
6.4453 0.0000
6.4844 0.0000
6.5234 0.0000
6.5625 0.0000
6.6016 0.0000
6.6406 0.0000
6.6797 0.0000
6.7188 0.0000
6.7578 0.0000
6.7969 0.0000
6.8359 0.0000
6.8750 0.0000
6.9141 0.0000
6.9531 0.0000
6.9922 0.0000
7.0312 0.0000
7.0703 0.0000
7.1094 0.0000
7.1484 0.0000
7.1875 0.0000
7.2266 0.0000
7.2656 0.0000
7.3047 0.0000
7.3438 0.0000
7.3828 0.0000
7.4219 0.0000
7.4609 0.0000
7.5000 0.0000
7.5391 0.0000
7.5781 0.0000
7.6172 0.0000
7.6562 0.0000
7.6953 0.0000
7.7344 0.0000
7.7734 0.0000
7.8125 0.0000
7.8516 0.0000
7.8906 0.0000
7.9297 0.0000
7.9688 0.0000
8.0078 0.0000
8.0469 0.0000
8.0859 0.0000
8.1250 0.0000
8.1641 0.0000
8.2031 0.0000
8.2422 0.0000
8.2812 0.0000
8.3203 0.0000
8.3594 0.0000
8.3984 0.0000
8.4375 0.0000
8.4766 0.0000
8.5156 0.0000
8.5547 0.0000
8.5938 0.0000
8.6328 0.0000
8.6719 0.0000
8.7109 0.0000
8.7500 0.0000
8.7891 0.0000
8.8281 0.0000
8.8672 0.0000
8.9062 0.0000
8.9453 0.0000
8.9844 0.0000
9.0234 0.0000
9.0625 0.0000
9.1016 0.0000
9.1406 0.0000
9.1797 0.0000
9.2188 0.0000
9.2578 0.0000
9.2969 0.0000
9.3359 0.0000
9.3750 0.0000
9.4141 0.0000
9.4531 0.0000
9.4922 0.0000
9.5312 0.0000
9.5703 0.0000
9.6094 0.0000
9.6484 0.0000
9.6875 0.0000
9.7266 0.0000
9.7656 0.0000
9.8047 0.0000
9.8438 0.0000
9.8828 0.0000
9.9219 0.0000
9.9609 0.0000
10.0000 0.0000


==> u3.txt <==
-20.0000 1.0000
-19.9609 1.0000
-19.9219 1.0000
-19.8828 1.0000
-19.8438 1.0000
-19.8047 1.0000
-19.7656 1.0000
-19.7266 1.0000
-19.6875 1.0000
-19.6484 1.0000
-19.6094 1.0000
-19.5703 1.0000
-19.5312 1.0000
-19.4922 1.0000
-19.4531 1.0000
-19.4141 1.0000
-19.3750 1.0000
-19.3359 1.0000
-19.2969 1.0000
-19.2578 1.0000
-19.2188 1.0000
-19.1797 1.0000
-19.1406 1.0000
-19.1016 1.0000
-19.0625 1.0000
-19.0234 1.0000
-18.9844 1.0000
-18.9453 1.0000
-18.9062 1.0000
-18.8672 1.0000
-18.8281 1.0000
-18.7891 1.0000
-18.7500 1.0000
-18.7109 1.0000
-18.6719 1.0000
-18.6328 1.0000
-18.5938 1.0000
-18.5547 1.0000
-18.5156 1.0000
-18.4766 1.0000
-18.4375 1.0000
-18.3984 1.0000
-18.3594 1.0000
-18.3203 1.0000
-18.2812 1.0000
-18.2422 1.0000
-18.2031 1.0000
-18.1641 1.0000
-18.1250 1.0000
-18.0859 1.0000
-18.0469 1.0000
-18.0078 1.0000
-17.9688 1.0000
-17.9297 1.0000
-17.8906 1.0000
-17.8516 1.0000
-17.8125 1.0000
-17.7734 1.0000
-17.7344 1.0000
-17.6953 1.0000
-17.6562 1.0000
-17.6172 1.0000
-17.5781 1.0000
-17.5391 1.0000
-17.5000 1.0000
-17.4609 1.0000
-17.4219 1.0000
-17.3828 1.0000
-17.3438 1.0000
-17.3047 1.0000
-17.2656 1.0000
-17.2266 1.0000
-17.1875 1.0000
-17.1484 1.0000
-17.1094 1.0000
-17.0703 1.0000
-17.0312 1.0000
-16.9922 1.0000
-16.9531 1.0000
-16.9141 1.0000
-16.8750 1.0000
-16.8359 1.0000
-16.7969 1.0000
-16.7578 1.0000
-16.7188 1.0000
-16.6797 1.0000
-16.6406 1.0000
-16.6016 1.0000
-16.5625 1.0000
-16.5234 1.0000
-16.4844 1.0000
-16.4453 1.0000
-16.4062 1.0000
-16.3672 1.0000
-16.3281 1.0000
-16.2891 1.0000
-16.2500 1.0000
-16.2109 1.0000
-16.1719 1.0000
-16.1328 1.0000
-16.0938 1.0000
-16.0547 1.0000
-16.0156 1.0000
-15.9766 1.0000
-15.9375 1.0000
-15.8984 1.0000
-15.8594 1.0000
-15.8203 1.0000
-15.7812 1.0000
-15.7422 1.0000
-15.7031 1.0000
-15.6641 1.0000
-15.6250 1.0000
-15.5859 1.0000
-15.5469 1.0000
-15.5078 1.0000
-15.4688 1.0000
-15.4297 1.0000
-15.3906 1.0000
-15.3516 1.0000
-15.3125 1.0000
-15.2734 1.0000
-15.2344 1.0000
-15.1953 1.0000
-15.1562 1.0000
-15.1172 1.0000
-15.0781 1.0000
-15.0391 1.0000
-15.0000 1.0000
-14.9609 1.0000
-14.9219 1.0000
-14.8828 1.0000
-14.8438 1.0000
-14.8047 1.0000
-14.7656 1.0000
-14.7266 1.0000
-14.6875 1.0000
-14.6484 1.0000
-14.6094 1.0000
-14.5703 1.0000
-14.5312 1.0000
-14.4922 1.0000
-14.4531 1.0000
-14.4141 1.0000
-14.3750 1.0000
-14.3359 1.0000
-14.2969 1.0000
-14.2578 1.0000
-14.2188 1.0000
-14.1797 1.0000
-14.1406 1.0000
-14.1016 1.0000
-14.0625 1.0000
-14.0234 1.0000
-13.9844 1.0000
-13.9453 1.0000
-13.9062 1.0000
-13.8672 1.0000
-13.8281 1.0000
-13.7891 1.0000
-13.7500 1.0000
-13.7109 1.0000
-13.6719 1.0000
-13.6328 1.0000
-13.5938 1.0000
-13.5547 1.0000
-13.5156 1.0000
-13.4766 1.0000
-13.4375 1.0000
-13.3984 1.0000
-13.3594 1.0000
-13.3203 1.0000
-13.2812 1.0000
-13.2422 1.0000
-13.2031 1.0000
-13.1641 1.0000
-13.1250 1.0000
-13.0859 1.0000
-13.0469 1.0000
-13.0078 1.0000
-12.9688 1.0000
-12.9297 1.0000
-12.8906 1.0000
-12.8516 1.0000
-12.8125 1.0000
-12.7734 1.0000
-12.7344 1.0000
-12.6953 1.0000
-12.6562 1.0000
-12.6172 1.0000
-12.5781 1.0000
-12.5391 1.0000
-12.5000 1.0000
-12.4609 1.0000
-12.4219 1.0000
-12.3828 1.0000
-12.3438 1.0000
-12.3047 1.0000
-12.2656 1.0000
-12.2266 1.0000
-12.1875 1.0000
-12.1484 1.0000
-12.1094 1.0000
-12.0703 1.0000
-12.0312 1.0000
-11.9922 1.0000
-11.9531 1.0000
-11.9141 1.0000
-11.8750 1.0000
-11.8359 1.0000
-11.7969 1.0000
-11.7578 1.0000
-11.7188 1.0000
-11.6797 1.0000
-11.6406 1.0000
-11.6016 1.0000
-11.5625 1.0000
-11.5234 1.0000
-11.4844 1.0000
-11.4453 1.0000
-11.4062 1.0000
-11.3672 1.0000
-11.3281 1.0000
-11.2891 1.0000
-11.2500 1.0000
-11.2109 1.0000
-11.1719 1.0000
-11.1328 1.0000
-11.0938 1.0000
-11.0547 1.0000
-11.0156 1.0000
-10.9766 1.0000
-10.9375 1.0000
-10.8984 1.0000
-10.8594 1.0000
-10.8203 1.0000
-10.7812 1.0000
-10.7422 1.0000
-10.7031 1.0000
-10.6641 1.0000
-10.6250 1.0000
-10.5859 1.0000
-10.5469 1.0000
-10.5078 1.0000
-10.4688 1.0000
-10.4297 1.0001
-10.3906 1.0001
-10.3516 1.0001
-10.3125 1.0001
-10.2734 1.0002
-10.2344 1.0002
-10.1953 1.0003
-10.1562 1.0004
-10.1172 1.0005
-10.0781 1.0006
-10.0391 1.0007
-10.0000 1.0010
-9.9609 1.0012
-9.9219 1.0016
-9.8828 1.0020
-9.8438 1.0025
-9.8047 1.0032
-9.7656 1.0041
-9.7266 1.0052
-9.6875 1.0065
-9.6484 1.0082
-9.6094 1.0103
-9.5703 1.0128
-9.5312 1.0159
-9.4922 1.0198
-9.4531 1.0244
-9.4141 1.0299
-9.3750 1.0366
-9.3359 1.0444
-9.2969 1.0535
-9.2578 1.0641
-9.2188 1.0761
-9.1797 1.0897
-9.1406 1.1047
-9.1016 1.1211
-9.0625 1.1388
-9.0234 1.1574
-8.9844 1.1767
-8.9453 1.1962
-8.9062 1.2156
-8.8672 1.2344
-8.8281 1.2522
-8.7891 1.2685
-8.7500 1.2832
-8.7109 1.2958
-8.6719 1.3061
-8.6328 1.3141
-8.5938 1.3196
-8.5547 1.3226
-8.5156 1.3232
-8.4766 1.3214
-8.4375 1.3173
-8.3984 1.3110
-8.3594 1.3028
-8.3203 1.2927
-8.2812 1.2810
-8.2422 1.2678
-8.2031 1.2532
-8.1641 1.2374
-8.1250 1.2206
-8.0859 1.2029
-8.0469 1.1844
-8.0078 1.1653
-7.9688 1.1457
-7.9297 1.1256
-7.8906 1.1051
-7.8516 1.0845
-7.8125 1.0636
-7.7734 1.0427
-7.7344 1.0217
-7.6953 1.0007
-7.6562 0.9799
-7.6172 0.9591
-7.5781 0.9384
-7.5391 0.9180
-7.5000 0.8978
-7.4609 0.8778
-7.4219 0.8581
-7.3828 0.8386
-7.3438 0.8195
-7.3047 0.8007
-7.2656 0.7822
-7.2266 0.7640
-7.1875 0.7462
-7.1484 0.7287
-7.1094 0.7116
-7.0703 0.6948
-7.0312 0.6784
-6.9922 0.6623
-6.9531 0.6466
-6.9141 0.6313
-6.8750 0.6162
-6.8359 0.6016
-6.7969 0.5872
-6.7578 0.5732
-6.7188 0.5596
-6.6797 0.5463
-6.6406 0.5332
-6.6016 0.5205
-6.5625 0.5082
-6.5234 0.4961
-6.4844 0.4843
-6.4453 0.4728
-6.4062 0.4616
-6.3672 0.4507
-6.3281 0.4400
-6.2891 0.4296
-6.2500 0.4195
-6.2109 0.4096
-6.1719 0.4000
-6.1328 0.3907
-6.0938 0.3815
-6.0547 0.3726
-6.0156 0.3639
-5.9766 0.3555
-5.9375 0.3472
-5.8984 0.3392
-5.8594 0.3313
-5.8203 0.3237
-5.7812 0.3162
-5.7422 0.3090
-5.7031 0.3019
-5.6641 0.2950
-5.6250 0.2882
-5.5859 0.2817
-5.5469 0.2753
-5.5078 0.2690
-5.4688 0.2630
-5.4297 0.2570
-5.3906 0.2512
-5.3516 0.2456
-5.3125 0.2401
-5.2734 0.2347
-5.2344 0.2295
-5.1953 0.2243
-5.1562 0.2194
-5.1172 0.2145
-5.0781 0.2097
-5.0391 0.2051
-5.0000 0.2006
-4.9609 0.1962
-4.9219 0.1919
-4.8828 0.1876
-4.8438 0.1835
-4.8047 0.1795
-4.7656 0.1756
-4.7266 0.1718
-4.6875 0.1681
-4.6484 0.1644
-4.6094 0.1609
-4.5703 0.1574
-4.5312 0.1540
-4.4922 0.1507
-4.4531 0.1474
-4.4141 0.1443
-4.3750 0.1412
-4.3359 0.1381
-4.2969 0.1352
-4.2578 0.1323
-4.2188 0.1295
-4.1797 0.1267
-4.1406 0.1240
-4.1016 0.1214
-4.0625 0.1188
-4.0234 0.1163
-3.9844 0.1138
-3.9453 0.1114
-3.9062 0.1091
-3.8672 0.1068
-3.8281 0.1045
-3.7891 0.1023
-3.7500 0.1001
-3.7109 0.0980
-3.6719 0.0959
-3.6328 0.0939
-3.5938 0.0919
-3.5547 0.0900
-3.5156 0.0881
-3.4766 0.0862
-3.4375 0.0844
-3.3984 0.0826
-3.3594 0.0809
-3.3203 0.0791
-3.2812 0.0775
-3.2422 0.0758
-3.2031 0.0742
-3.1641 0.0726
-3.1250 0.0711
-3.0859 0.0695
-3.0469 0.0680
-3.0078 0.0666
-2.9688 0.0651
-2.9297 0.0637
-2.8906 0.0623
-2.8516 0.0610
-2.8125 0.0596
-2.7734 0.0583
-2.7344 0.0570
-2.6953 0.0557
-2.6562 0.0545
-2.6172 0.0533
-2.5781 0.0521
-2.5391 0.0509
-2.5000 0.0497
-2.4609 0.0486
-2.4219 0.0474
-2.3828 0.0463
-2.3438 0.0452
-2.3047 0.0441
-2.2656 0.0431
-2.2266 0.0420
-2.1875 0.0410
-2.1484 0.0400
-2.1094 0.0390
-2.0703 0.0380
-2.0312 0.0370
-1.9922 0.0361
-1.9531 0.0351
-1.9141 0.0342
-1.8750 0.0333
-1.8359 0.0324
-1.7969 0.0315
-1.7578 0.0306
-1.7188 0.0298
-1.6797 0.0289
-1.6406 0.0281
-1.6016 0.0272
-1.5625 0.0264
-1.5234 0.0256
-1.4844 0.0248
-1.4453 0.0241
-1.4062 0.0233
-1.3672 0.0225
-1.3281 0.0218
-1.2891 0.0211
-1.2500 0.0203
-1.2109 0.0196
-1.1719 0.0189
-1.1328 0.0183
-1.0938 0.0176
-1.0547 0.0169
-1.0156 0.0163
-0.9766 0.0157
-0.9375 0.0150
-0.8984 0.0144
-0.8594 0.0138
-0.8203 0.0133
-0.7812 0.0127
-0.7422 0.0122
-0.7031 0.0116
-0.6641 0.0111
-0.6250 0.0106
-0.5859 0.0101
-0.5469 0.0096
-0.5078 0.0092
-0.4688 0.0087
-0.4297 0.0083
-0.3906 0.0079
-0.3516 0.0074
-0.3125 0.0071
-0.2734 0.0067
-0.2344 0.0063
-0.1953 0.0060
-0.1562 0.0056
-0.1172 0.0053
-0.0781 0.0050
-0.0391 0.0047
0.0000 0.0044
0.0391 0.0042
0.0781 0.0039
0.1172 0.0037
0.1562 0.0035
0.1953 0.0033
0.2344 0.0030
0.2734 0.0029
0.3125 0.0027
0.3516 0.0025
0.3906 0.0023
0.4297 0.0022
0.4688 0.0020
0.5078 0.0019
0.5469 0.0018
0.5859 0.0017
0.6250 0.0016
0.6641 0.0015
0.7031 0.0014
0.7422 0.0013
0.7812 0.0012
0.8203 0.0011
0.8594 0.0010
0.8984 0.0009
0.9375 0.0009
0.9766 0.0008
1.0156 0.0008
1.0547 0.0007
1.0938 0.0007
1.1328 0.0006
1.1719 0.0006
1.2109 0.0005
1.2500 0.0005
1.2891 0.0005
1.3281 0.0004
1.3672 0.0004
1.4062 0.0004
1.4453 0.0003
1.4844 0.0003
1.5234 0.0003
1.5625 0.0003
1.6016 0.0002
1.6406 0.0002
1.6797 0.0002
1.7188 0.0002
1.7578 0.0002
1.7969 0.0002
1.8359 0.0002
1.8750 0.0001
1.9141 0.0001
1.9531 0.0001
1.9922 0.0001
2.0312 0.0001
2.0703 0.0001
2.1094 0.0001
2.1484 0.0001
2.1875 0.0001
2.2266 0.0001
2.2656 0.0001
2.3047 0.0001
2.3438 0.0001
2.3828 0.0001
2.4219 0.0001
2.4609 0.0000
2.5000 0.0000
2.5391 0.0000
2.5781 0.0000
2.6172 0.0000
2.6562 0.0000
2.6953 0.0000
2.7344 0.0000
2.7734 0.0000
2.8125 0.0000
2.8516 0.0000
2.8906 0.0000
2.9297 0.0000
2.9688 0.0000
3.0078 0.0000
3.0469 0.0000
3.0859 0.0000
3.1250 0.0000
3.1641 0.0000
3.2031 0.0000
3.2422 0.0000
3.2812 0.0000
3.3203 0.0000
3.3594 0.0000
3.3984 0.0000
3.4375 0.0000
3.4766 0.0000
3.5156 0.0000
3.5547 0.0000
3.5938 0.0000
3.6328 0.0000
3.6719 0.0000
3.7109 0.0000
3.7500 0.0000
3.7891 0.0000
3.8281 0.0000
3.8672 0.0000
3.9062 0.0000
3.9453 0.0000
3.9844 0.0000
4.0234 0.0000
4.0625 0.0000
4.1016 0.0000
4.1406 0.0000
4.1797 0.0000
4.2188 0.0000
4.2578 0.0000
4.2969 0.0000
4.3359 0.0000
4.3750 0.0000
4.4141 0.0000
4.4531 0.0000
4.4922 0.0000
4.5312 0.0000
4.5703 0.0000
4.6094 0.0000
4.6484 0.0000
4.6875 0.0000
4.7266 0.0000
4.7656 0.0000
4.8047 0.0000
4.8438 0.0000
4.8828 0.0000
4.9219 0.0000
4.9609 0.0000
5.0000 0.0000
5.0391 0.0000
5.0781 0.0000
5.1172 0.0000
5.1562 0.0000
5.1953 0.0000
5.2344 0.0000
5.2734 0.0000
5.3125 0.0000
5.3516 0.0000
5.3906 0.0000
5.4297 0.0000
5.4688 0.0000
5.5078 0.0000
5.5469 0.0000
5.5859 0.0000
5.6250 0.0000
5.6641 0.0000
5.7031 0.0000
5.7422 0.0000
5.7812 0.0000
5.8203 0.0000
5.8594 0.0000
5.8984 0.0000
5.9375 0.0000
5.9766 0.0000
6.0156 0.0000
6.0547 0.0000
6.0938 0.0000
6.1328 0.0000
6.1719 0.0000
6.2109 0.0000
6.2500 0.0000
6.2891 0.0000
6.3281 0.0000
6.3672 0.0000
6.4062 0.0000
6.4453 0.0000
6.4844 0.0000
6.5234 0.0000
6.5625 0.0000
6.6016 0.0000
6.6406 0.0000
6.6797 0.0000
6.7188 0.0000
6.7578 0.0000
6.7969 0.0000
6.8359 0.0000
6.8750 0.0000
6.9141 0.0000
6.9531 0.0000
6.9922 0.0000
7.0312 0.0000
7.0703 0.0000
7.1094 0.0000
7.1484 0.0000
7.1875 0.0000
7.2266 0.0000
7.2656 0.0000
7.3047 0.0000
7.3438 0.0000
7.3828 0.0000
7.4219 0.0000
7.4609 0.0000
7.5000 0.0000
7.5391 0.0000
7.5781 0.0000
7.6172 0.0000
7.6562 0.0000
7.6953 0.0000
7.7344 0.0000
7.7734 0.0000
7.8125 0.0000
7.8516 0.0000
7.8906 0.0000
7.9297 0.0000
7.9688 0.0000
8.0078 0.0000
8.0469 0.0000
8.0859 0.0000
8.1250 0.0000
8.1641 0.0000
8.2031 0.0000
8.2422 0.0000
8.2812 0.0000
8.3203 0.0000
8.3594 0.0000
8.3984 0.0000
8.4375 0.0000
8.4766 0.0000
8.5156 0.0000
8.5547 0.0000
8.5938 0.0000
8.6328 0.0000
8.6719 0.0000
8.7109 0.0000
8.7500 0.0000
8.7891 0.0000
8.8281 0.0000
8.8672 0.0000
8.9062 0.0000
8.9453 0.0000
8.9844 0.0000
9.0234 0.0000
9.0625 0.0000
9.1016 0.0000
9.1406 0.0000
9.1797 0.0000
9.2188 0.0000
9.2578 0.0000
9.2969 0.0000
9.3359 0.0000
9.3750 0.0000
9.4141 0.0000
9.4531 0.0000
9.4922 0.0000
9.5312 0.0000
9.5703 0.0000
9.6094 0.0000
9.6484 0.0000
9.6875 0.0000
9.7266 0.0000
9.7656 0.0000
9.8047 0.0000
9.8438 0.0000
9.8828 0.0000
9.9219 0.0000
9.9609 0.0000
10.0000 0.0000


==> u5.txt <==
-20.0000 1.0000
-19.9609 1.0000
-19.9219 1.0000
-19.8828 1.0000
-19.8438 1.0000
-19.8047 1.0000
-19.7656 1.0000
-19.7266 1.0000
-19.6875 1.0000
-19.6484 1.0000
-19.6094 1.0000
-19.5703 1.0000
-19.5312 1.0000
-19.4922 1.0000
-19.4531 1.0000
-19.4141 1.0000
-19.3750 1.0000
-19.3359 1.0000
-19.2969 1.0000
-19.2578 1.0000
-19.2188 1.0000
-19.1797 1.0000
-19.1406 1.0000
-19.1016 1.0000
-19.0625 1.0000
-19.0234 1.0000
-18.9844 1.0000
-18.9453 1.0000
-18.9062 1.0000
-18.8672 1.0000
-18.8281 1.0000
-18.7891 1.0000
-18.7500 1.0000
-18.7109 1.0000
-18.6719 1.0000
-18.6328 1.0000
-18.5938 1.0000
-18.5547 1.0000
-18.5156 1.0000
-18.4766 1.0000
-18.4375 1.0000
-18.3984 1.0000
-18.3594 1.0000
-18.3203 1.0000
-18.2812 1.0000
-18.2422 1.0000
-18.2031 1.0000
-18.1641 1.0000
-18.1250 1.0000
-18.0859 1.0000
-18.0469 1.0000
-18.0078 1.0000
-17.9688 1.0000
-17.9297 1.0000
-17.8906 1.0000
-17.8516 1.0000
-17.8125 1.0001
-17.7734 1.0001
-17.7344 1.0001
-17.6953 1.0001
-17.6562 1.0001
-17.6172 1.0002
-17.5781 1.0002
-17.5391 1.0003
-17.5000 1.0004
-17.4609 1.0005
-17.4219 1.0007
-17.3828 1.0009
-17.3438 1.0011
-17.3047 1.0014
-17.2656 1.0018
-17.2266 1.0023
-17.1875 1.0029
-17.1484 1.0037
-17.1094 1.0047
-17.0703 1.0059
-17.0312 1.0074
-16.9922 1.0093
-16.9531 1.0116
-16.9141 1.0145
-16.8750 1.0180
-16.8359 1.0222
-16.7969 1.0274
-16.7578 1.0335
-16.7188 1.0408
-16.6797 1.0493
-16.6406 1.0592
-16.6016 1.0706
-16.5625 1.0835
-16.5234 1.0979
-16.4844 1.1138
-16.4453 1.1309
-16.4062 1.1492
-16.3672 1.1682
-16.3281 1.1877
-16.2891 1.2072
-16.2500 1.2263
-16.2109 1.2446
-16.1719 1.2616
-16.1328 1.2771
-16.0938 1.2906
-16.0547 1.3020
-16.0156 1.3111
-15.9766 1.3177
-15.9375 1.3218
-15.8984 1.3234
-15.8594 1.3226
-15.8203 1.3195
-15.7812 1.3142
-15.7422 1.3068
-15.7031 1.2976
-15.6641 1.2865
-15.6250 1.2739
-15.5859 1.2599
-15.5469 1.2447
-15.5078 1.2283
-15.4688 1.2110
-15.4297 1.1928
-15.3906 1.1739
-15.3516 1.1545
-15.3125 1.1346
-15.2734 1.1143
-15.2344 1.0937
-15.1953 1.0730
-15.1562 1.0520
-15.1172 1.0311
-15.0781 1.0101
-15.0391 0.9892
-15.0000 0.9683
-14.9609 0.9476
-14.9219 0.9271
-14.8828 0.9068
-14.8438 0.8867
-14.8047 0.8668
-14.7656 0.8473
-14.7266 0.8280
-14.6875 0.8090
-14.6484 0.7904
-14.6094 0.7721
-14.5703 0.7541
-14.5312 0.7365
-14.4922 0.7192
-14.4531 0.7023
-14.4141 0.6857
-14.3750 0.6695
-14.3359 0.6536
-14.2969 0.6381
-14.2578 0.6229
-14.2188 0.6081
-14.1797 0.5936
-14.1406 0.5794
-14.1016 0.5656
-14.0625 0.5522
-14.0234 0.5390
-13.9844 0.5262
-13.9453 0.5136
-13.9062 0.5014
-13.8672 0.4895
-13.8281 0.4779
-13.7891 0.4666
-13.7500 0.4555
-13.7109 0.4447
-13.6719 0.4342
-13.6328 0.4240
-13.5938 0.4140
-13.5547 0.4043
-13.5156 0.3948
-13.4766 0.3856
-13.4375 0.3766
-13.3984 0.3678
-13.3594 0.3592
-13.3203 0.3509
-13.2812 0.3427
-13.2422 0.3348
-13.2031 0.3271
-13.1641 0.3195
-13.1250 0.3122
-13.0859 0.3050
-13.0469 0.2980
-13.0078 0.2912
-12.9688 0.2846
-12.9297 0.2781
-12.8906 0.2718
-12.8516 0.2657
-12.8125 0.2596
-12.7734 0.2538
-12.7344 0.2481
-12.6953 0.2425
-12.6562 0.2371
-12.6172 0.2318
-12.5781 0.2266
-12.5391 0.2216
-12.5000 0.2167
-12.4609 0.2119
-12.4219 0.2072
-12.3828 0.2026
-12.3438 0.1981
-12.3047 0.1938
-12.2656 0.1895
-12.2266 0.1854
-12.1875 0.1813
-12.1484 0.1774
-12.1094 0.1735
-12.0703 0.1698
-12.0312 0.1661
-11.9922 0.1625
-11.9531 0.1590
-11.9141 0.1555
-11.8750 0.1522
-11.8359 0.1489
-11.7969 0.1457
-11.7578 0.1426
-11.7188 0.1396
-11.6797 0.1366
-11.6406 0.1337
-11.6016 0.1308
-11.5625 0.1281
-11.5234 0.1254
-11.4844 0.1227
-11.4453 0.1201
-11.4062 0.1176
-11.3672 0.1151
-11.3281 0.1127
-11.2891 0.1103
-11.2500 0.1080
-11.2109 0.1057
-11.1719 0.1035
-11.1328 0.1014
-11.0938 0.0993
-11.0547 0.0972
-11.0156 0.0952
-10.9766 0.0932
-10.9375 0.0913
-10.8984 0.0894
-10.8594 0.0875
-10.8203 0.0857
-10.7812 0.0840
-10.7422 0.0822
-10.7031 0.0805
-10.6641 0.0789
-10.6250 0.0773
-10.5859 0.0757
-10.5469 0.0741
-10.5078 0.0726
-10.4688 0.0711
-10.4297 0.0697
-10.3906 0.0682
-10.3516 0.0669
-10.3125 0.0655
-10.2734 0.0642
-10.2344 0.0629
-10.1953 0.0616
-10.1562 0.0603
-10.1172 0.0591
-10.0781 0.0579
-10.0391 0.0567
-10.0000 0.0556
-9.9609 0.0545
-9.9219 0.0534
-9.8828 0.0523
-9.8438 0.0512
-9.8047 0.0502
-9.7656 0.0492
-9.7266 0.0482
-9.6875 0.0472
-9.6484 0.0463
-9.6094 0.0454
-9.5703 0.0445
-9.5312 0.0436
-9.4922 0.0427
-9.4531 0.0418
-9.4141 0.0410
-9.3750 0.0402
-9.3359 0.0394
-9.2969 0.0386
-9.2578 0.0378
-9.2188 0.0371
-9.1797 0.0363
-9.1406 0.0356
-9.1016 0.0349
-9.0625 0.0342
-9.0234 0.0335
-8.9844 0.0329
-8.9453 0.0322
-8.9062 0.0316
-8.8672 0.0309
-8.8281 0.0303
-8.7891 0.0297
-8.7500 0.0291
-8.7109 0.0286
-8.6719 0.0280
-8.6328 0.0274
-8.5938 0.0269
-8.5547 0.0264
-8.5156 0.0259
-8.4766 0.0253
-8.4375 0.0248
-8.3984 0.0244
-8.3594 0.0239
-8.3203 0.0234
-8.2812 0.0229
-8.2422 0.0225
-8.2031 0.0220
-8.1641 0.0216
-8.1250 0.0212
-8.0859 0.0208
-8.0469 0.0204
-8.0078 0.0200
-7.9688 0.0196
-7.9297 0.0192
-7.8906 0.0188
-7.8516 0.0184
-7.8125 0.0181
-7.7734 0.0177
-7.7344 0.0174
-7.6953 0.0170
-7.6562 0.0167
-7.6172 0.0164
-7.5781 0.0161
-7.5391 0.0157
-7.5000 0.0154
-7.4609 0.0151
-7.4219 0.0148
-7.3828 0.0145
-7.3438 0.0143
-7.3047 0.0140
-7.2656 0.0137
-7.2266 0.0134
-7.1875 0.0132
-7.1484 0.0129
-7.1094 0.0127
-7.0703 0.0124
-7.0312 0.0122
-6.9922 0.0119
-6.9531 0.0117
-6.9141 0.0115
-6.8750 0.0113
-6.8359 0.0110
-6.7969 0.0108
-6.7578 0.0106
-6.7188 0.0104
-6.6797 0.0102
-6.6406 0.0100
-6.6016 0.0098
-6.5625 0.0096
-6.5234 0.0094
-6.4844 0.0092
-6.4453 0.0091
-6.4062 0.0089
-6.3672 0.0087
-6.3281 0.0085
-6.2891 0.0084
-6.2500 0.0082
-6.2109 0.0081
-6.1719 0.0079
-6.1328 0.0077
-6.0938 0.0076
-6.0547 0.0074
-6.0156 0.0073
-5.9766 0.0072
-5.9375 0.0070
-5.8984 0.0069
-5.8594 0.0067
-5.8203 0.0066
-5.7812 0.0065
-5.7422 0.0064
-5.7031 0.0062
-5.6641 0.0061
-5.6250 0.0060
-5.5859 0.0059
-5.5469 0.0058
-5.5078 0.0057
-5.4688 0.0055
-5.4297 0.0054
-5.3906 0.0053
-5.3516 0.0052
-5.3125 0.0051
-5.2734 0.0050
-5.2344 0.0049
-5.1953 0.0048
-5.1562 0.0047
-5.1172 0.0046
-5.0781 0.0046
-5.0391 0.0045
-5.0000 0.0044
-4.9609 0.0043
-4.9219 0.0042
-4.8828 0.0041
-4.8438 0.0041
-4.8047 0.0040
-4.7656 0.0039
-4.7266 0.0038
-4.6875 0.0037
-4.6484 0.0037
-4.6094 0.0036
-4.5703 0.0035
-4.5312 0.0035
-4.4922 0.0034
-4.4531 0.0033
-4.4141 0.0033
-4.3750 0.0032
-4.3359 0.0031
-4.2969 0.0031
-4.2578 0.0030
-4.2188 0.0030
-4.1797 0.0029
-4.1406 0.0028
-4.1016 0.0028
-4.0625 0.0027
-4.0234 0.0027
-3.9844 0.0026
-3.9453 0.0026
-3.9062 0.0025
-3.8672 0.0025
-3.8281 0.0024
-3.7891 0.0024
-3.7500 0.0023
-3.7109 0.0023
-3.6719 0.0022
-3.6328 0.0022
-3.5938 0.0021
-3.5547 0.0021
-3.5156 0.0021
-3.4766 0.0020
-3.4375 0.0020
-3.3984 0.0019
-3.3594 0.0019
-3.3203 0.0019
-3.2812 0.0018
-3.2422 0.0018
-3.2031 0.0017
-3.1641 0.0017
-3.1250 0.0017
-3.0859 0.0016
-3.0469 0.0016
-3.0078 0.0016
-2.9688 0.0015
-2.9297 0.0015
-2.8906 0.0015
-2.8516 0.0014
-2.8125 0.0014
-2.7734 0.0014
-2.7344 0.0014
-2.6953 0.0013
-2.6562 0.0013
-2.6172 0.0013
-2.5781 0.0012
-2.5391 0.0012
-2.5000 0.0012
-2.4609 0.0012
-2.4219 0.0011
-2.3828 0.0011
-2.3438 0.0011
-2.3047 0.0011
-2.2656 0.0010
-2.2266 0.0010
-2.1875 0.0010
-2.1484 0.0010
-2.1094 0.0010
-2.0703 0.0009
-2.0312 0.0009
-1.9922 0.0009
-1.9531 0.0009
-1.9141 0.0008
-1.8750 0.0008
-1.8359 0.0008
-1.7969 0.0008
-1.7578 0.0008
-1.7188 0.0007
-1.6797 0.0007
-1.6406 0.0007
-1.6016 0.0007
-1.5625 0.0007
-1.5234 0.0007
-1.4844 0.0006
-1.4453 0.0006
-1.4062 0.0006
-1.3672 0.0006
-1.3281 0.0006
-1.2891 0.0006
-1.2500 0.0005
-1.2109 0.0005
-1.1719 0.0005
-1.1328 0.0005
-1.0938 0.0005
-1.0547 0.0005
-1.0156 0.0005
-0.9766 0.0004
-0.9375 0.0004
-0.8984 0.0004
-0.8594 0.0004
-0.8203 0.0004
-0.7812 0.0004
-0.7422 0.0004
-0.7031 0.0004
-0.6641 0.0004
-0.6250 0.0003
-0.5859 0.0003
-0.5469 0.0003
-0.5078 0.0003
-0.4688 0.0003
-0.4297 0.0003
-0.3906 0.0003
-0.3516 0.0003
-0.3125 0.0003
-0.2734 0.0003
-0.2344 0.0002
-0.1953 0.0002
-0.1562 0.0002
-0.1172 0.0002
-0.0781 0.0002
-0.0391 0.0002
0.0000 0.0002
0.0391 0.0002
0.0781 0.0002
0.1172 0.0002
0.1562 0.0002
0.1953 0.0002
0.2344 0.0002
0.2734 0.0002
0.3125 0.0001
0.3516 0.0001
0.3906 0.0001
0.4297 0.0001
0.4688 0.0001
0.5078 0.0001
0.5469 0.0001
0.5859 0.0001
0.6250 0.0001
0.6641 0.0001
0.7031 0.0001
0.7422 0.0001
0.7812 0.0001
0.8203 0.0001
0.8594 0.0001
0.8984 0.0001
0.9375 0.0001
0.9766 0.0001
1.0156 0.0001
1.0547 0.0001
1.0938 0.0001
1.1328 0.0001
1.1719 0.0001
1.2109 0.0001
1.2500 0.0001
1.2891 0.0000
1.3281 0.0000
1.3672 0.0000
1.4062 0.0000
1.4453 0.0000
1.4844 0.0000
1.5234 0.0000
1.5625 0.0000
1.6016 0.0000
1.6406 0.0000
1.6797 0.0000
1.7188 0.0000
1.7578 0.0000
1.7969 0.0000
1.8359 0.0000
1.8750 0.0000
1.9141 0.0000
1.9531 0.0000
1.9922 0.0000
2.0312 0.0000
2.0703 0.0000
2.1094 0.0000
2.1484 0.0000
2.1875 0.0000
2.2266 0.0000
2.2656 0.0000
2.3047 0.0000
2.3438 0.0000
2.3828 0.0000
2.4219 0.0000
2.4609 0.0000
2.5000 0.0000
2.5391 0.0000
2.5781 0.0000
2.6172 0.0000
2.6562 0.0000
2.6953 0.0000
2.7344 0.0000
2.7734 0.0000
2.8125 0.0000
2.8516 0.0000
2.8906 0.0000
2.9297 0.0000
2.9688 0.0000
3.0078 0.0000
3.0469 0.0000
3.0859 0.0000
3.1250 0.0000
3.1641 0.0000
3.2031 0.0000
3.2422 0.0000
3.2812 0.0000
3.3203 0.0000
3.3594 0.0000
3.3984 0.0000
3.4375 0.0000
3.4766 0.0000
3.5156 0.0000
3.5547 0.0000
3.5938 0.0000
3.6328 0.0000
3.6719 0.0000
3.7109 0.0000
3.7500 0.0000
3.7891 0.0000
3.8281 0.0000
3.8672 0.0000
3.9062 0.0000
3.9453 0.0000
3.9844 0.0000
4.0234 0.0000
4.0625 0.0000
4.1016 0.0000
4.1406 0.0000
4.1797 0.0000
4.2188 0.0000
4.2578 0.0000
4.2969 0.0000
4.3359 0.0000
4.3750 0.0000
4.4141 0.0000
4.4531 0.0000
4.4922 0.0000
4.5312 0.0000
4.5703 0.0000
4.6094 0.0000
4.6484 0.0000
4.6875 0.0000
4.7266 0.0000
4.7656 0.0000
4.8047 0.0000
4.8438 0.0000
4.8828 0.0000
4.9219 0.0000
4.9609 0.0000
5.0000 0.0000
5.0391 0.0000
5.0781 0.0000
5.1172 0.0000
5.1562 0.0000
5.1953 0.0000
5.2344 0.0000
5.2734 0.0000
5.3125 0.0000
5.3516 0.0000
5.3906 0.0000
5.4297 0.0000
5.4688 0.0000
5.5078 0.0000
5.5469 0.0000
5.5859 0.0000
5.6250 0.0000
5.6641 0.0000
5.7031 0.0000
5.7422 0.0000
5.7812 0.0000
5.8203 0.0000
5.8594 0.0000
5.8984 0.0000
5.9375 0.0000
5.9766 0.0000
6.0156 0.0000
6.0547 0.0000
6.0938 0.0000
6.1328 0.0000
6.1719 0.0000
6.2109 0.0000
6.2500 0.0000
6.2891 0.0000
6.3281 0.0000
6.3672 0.0000
6.4062 0.0000
6.4453 0.0000
6.4844 0.0000
6.5234 0.0000
6.5625 0.0000
6.6016 0.0000
6.6406 0.0000
6.6797 0.0000
6.7188 0.0000
6.7578 0.0000
6.7969 0.0000
6.8359 0.0000
6.8750 0.0000
6.9141 0.0000
6.9531 0.0000
6.9922 0.0000
7.0312 0.0000
7.0703 0.0000
7.1094 0.0000
7.1484 0.0000
7.1875 0.0000
7.2266 0.0000
7.2656 0.0000
7.3047 0.0000
7.3438 0.0000
7.3828 0.0000
7.4219 0.0000
7.4609 0.0000
7.5000 0.0000
7.5391 0.0000
7.5781 0.0000
7.6172 0.0000
7.6562 0.0000
7.6953 0.0000
7.7344 0.0000
7.7734 0.0000
7.8125 0.0000
7.8516 0.0000
7.8906 0.0000
7.9297 0.0000
7.9688 0.0000
8.0078 0.0000
8.0469 0.0000
8.0859 0.0000
8.1250 0.0000
8.1641 0.0000
8.2031 0.0000
8.2422 0.0000
8.2812 0.0000
8.3203 0.0000
8.3594 0.0000
8.3984 0.0000
8.4375 0.0000
8.4766 0.0000
8.5156 0.0000
8.5547 0.0000
8.5938 0.0000
8.6328 0.0000
8.6719 0.0000
8.7109 0.0000
8.7500 0.0000
8.7891 0.0000
8.8281 0.0000
8.8672 0.0000
8.9062 0.0000
8.9453 0.0000
8.9844 0.0000
9.0234 0.0000
9.0625 0.0000
9.1016 0.0000
9.1406 0.0000
9.1797 0.0000
9.2188 0.0000
9.2578 0.0000
9.2969 0.0000
9.3359 0.0000
9.3750 0.0000
9.4141 0.0000
9.4531 0.0000
9.4922 0.0000
9.5312 0.0000
9.5703 0.0000
9.6094 0.0000
9.6484 0.0000
9.6875 0.0000
9.7266 0.0000
9.7656 0.0000
9.8047 0.0000
9.8438 0.0000
9.8828 0.0000
9.9219 0.0000
9.9609 0.0000
10.0000 0.0000


==> uinit.txt <==
-20.0000 1.0000
-19.9609 1.0000
-19.9219 1.0000
-19.8828 1.0000
-19.8438 1.0000
-19.8047 1.0000
-19.7656 1.0000
-19.7266 1.0000
-19.6875 1.0000
-19.6484 1.0000
-19.6094 1.0000
-19.5703 1.0000
-19.5312 1.0000
-19.4922 1.0000
-19.4531 1.0000
-19.4141 1.0000
-19.3750 1.0000
-19.3359 1.0000
-19.2969 1.0000
-19.2578 1.0000
-19.2188 1.0000
-19.1797 1.0000
-19.1406 1.0000
-19.1016 1.0000
-19.0625 1.0000
-19.0234 1.0000
-18.9844 1.0000
-18.9453 1.0000
-18.9062 1.0000
-18.8672 1.0000
-18.8281 1.0000
-18.7891 1.0000
-18.7500 1.0000
-18.7109 1.0000
-18.6719 1.0000
-18.6328 1.0000
-18.5938 1.0000
-18.5547 1.0000
-18.5156 1.0000
-18.4766 1.0000
-18.4375 1.0000
-18.3984 1.0000
-18.3594 1.0000
-18.3203 1.0000
-18.2812 1.0000
-18.2422 1.0000
-18.2031 1.0000
-18.1641 1.0000
-18.1250 1.0000
-18.0859 1.0000
-18.0469 1.0000
-18.0078 1.0000
-17.9688 1.0000
-17.9297 1.0000
-17.8906 1.0000
-17.8516 1.0000
-17.8125 1.0000
-17.7734 1.0000
-17.7344 1.0000
-17.6953 1.0000
-17.6562 1.0000
-17.6172 1.0000
-17.5781 1.0000
-17.5391 1.0000
-17.5000 1.0000
-17.4609 1.0000
-17.4219 1.0000
-17.3828 1.0000
-17.3438 1.0000
-17.3047 1.0000
-17.2656 1.0000
-17.2266 1.0000
-17.1875 1.0000
-17.1484 1.0000
-17.1094 1.0000
-17.0703 1.0000
-17.0312 1.0000
-16.9922 1.0000
-16.9531 1.0000
-16.9141 1.0000
-16.8750 1.0000
-16.8359 1.0000
-16.7969 1.0000
-16.7578 1.0000
-16.7188 1.0000
-16.6797 1.0000
-16.6406 1.0000
-16.6016 1.0000
-16.5625 1.0000
-16.5234 1.0000
-16.4844 1.0000
-16.4453 1.0000
-16.4062 1.0000
-16.3672 1.0000
-16.3281 1.0000
-16.2891 1.0000
-16.2500 1.0000
-16.2109 1.0000
-16.1719 1.0000
-16.1328 1.0000
-16.0938 1.0000
-16.0547 1.0000
-16.0156 1.0000
-15.9766 1.0000
-15.9375 1.0000
-15.8984 1.0000
-15.8594 1.0000
-15.8203 1.0000
-15.7812 1.0000
-15.7422 1.0000
-15.7031 1.0000
-15.6641 1.0000
-15.6250 1.0000
-15.5859 1.0000
-15.5469 1.0000
-15.5078 1.0000
-15.4688 1.0000
-15.4297 1.0000
-15.3906 1.0000
-15.3516 1.0000
-15.3125 1.0000
-15.2734 1.0000
-15.2344 1.0000
-15.1953 1.0000
-15.1562 1.0000
-15.1172 1.0000
-15.0781 1.0000
-15.0391 1.0000
-15.0000 1.0000
-14.9609 1.0000
-14.9219 1.0000
-14.8828 1.0000
-14.8438 1.0000
-14.8047 1.0000
-14.7656 1.0000
-14.7266 1.0000
-14.6875 1.0000
-14.6484 1.0000
-14.6094 1.0000
-14.5703 1.0000
-14.5312 1.0000
-14.4922 1.0000
-14.4531 1.0000
-14.4141 1.0000
-14.3750 1.0000
-14.3359 1.0000
-14.2969 1.0000
-14.2578 1.0000
-14.2188 1.0000
-14.1797 1.0000
-14.1406 1.0000
-14.1016 1.0000
-14.0625 1.0000
-14.0234 1.0000
-13.9844 1.0000
-13.9453 1.0000
-13.9062 1.0000
-13.8672 1.0000
-13.8281 1.0000
-13.7891 1.0000
-13.7500 1.0000
-13.7109 1.0000
-13.6719 1.0000
-13.6328 1.0000
-13.5938 1.0000
-13.5547 1.0000
-13.5156 1.0000
-13.4766 1.0000
-13.4375 1.0000
-13.3984 1.0000
-13.3594 1.0000
-13.3203 1.0000
-13.2812 1.0000
-13.2422 1.0000
-13.2031 1.0000
-13.1641 1.0000
-13.1250 1.0000
-13.0859 1.0000
-13.0469 1.0000
-13.0078 1.0000
-12.9688 1.0000
-12.9297 1.0000
-12.8906 1.0000
-12.8516 1.0000
-12.8125 1.0000
-12.7734 1.0000
-12.7344 1.0000
-12.6953 1.0000
-12.6562 1.0000
-12.6172 1.0000
-12.5781 1.0000
-12.5391 1.0000
-12.5000 1.0000
-12.4609 1.0000
-12.4219 1.0000
-12.3828 1.0000
-12.3438 1.0000
-12.3047 1.0000
-12.2656 1.0000
-12.2266 1.0000
-12.1875 1.0000
-12.1484 1.0000
-12.1094 1.0000
-12.0703 1.0000
-12.0312 1.0000
-11.9922 1.0000
-11.9531 1.0000
-11.9141 1.0000
-11.8750 1.0000
-11.8359 1.0000
-11.7969 1.0000
-11.7578 1.0000
-11.7188 1.0000
-11.6797 1.0000
-11.6406 1.0000
-11.6016 1.0000
-11.5625 1.0000
-11.5234 1.0000
-11.4844 1.0000
-11.4453 1.0000
-11.4062 1.0000
-11.3672 1.0000
-11.3281 1.0000
-11.2891 1.0000
-11.2500 1.0000
-11.2109 1.0000
-11.1719 1.0000
-11.1328 1.0000
-11.0938 1.0000
-11.0547 1.0000
-11.0156 1.0000
-10.9766 1.0000
-10.9375 1.0000
-10.8984 1.0000
-10.8594 1.0000
-10.8203 1.0000
-10.7812 1.0000
-10.7422 1.0000
-10.7031 1.0000
-10.6641 1.0000
-10.6250 1.0000
-10.5859 1.0000
-10.5469 1.0000
-10.5078 1.0000
-10.4688 1.0000
-10.4297 1.0000
-10.3906 1.0000
-10.3516 1.0000
-10.3125 1.0000
-10.2734 1.0000
-10.2344 1.0000
-10.1953 1.0000
-10.1562 1.0000
-10.1172 1.0000
-10.0781 1.0000
-10.0391 1.0000
-10.0000 1.0000
-9.9609 1.0000
-9.9219 1.0000
-9.8828 1.0000
-9.8438 1.0000
-9.8047 1.0000
-9.7656 1.0000
-9.7266 1.0000
-9.6875 1.0000
-9.6484 1.0000
-9.6094 1.0000
-9.5703 1.0000
-9.5312 1.0000
-9.4922 1.0000
-9.4531 1.0000
-9.4141 1.0000
-9.3750 1.0000
-9.3359 1.0000
-9.2969 1.0000
-9.2578 1.0000
-9.2188 1.0000
-9.1797 1.0000
-9.1406 1.0000
-9.1016 1.0000
-9.0625 1.0000
-9.0234 1.0000
-8.9844 1.0000
-8.9453 1.0000
-8.9062 1.0000
-8.8672 1.0000
-8.8281 1.0000
-8.7891 1.0000
-8.7500 1.0000
-8.7109 1.0000
-8.6719 1.0000
-8.6328 1.0000
-8.5938 1.0000
-8.5547 1.0000
-8.5156 1.0000
-8.4766 1.0000
-8.4375 1.0000
-8.3984 1.0000
-8.3594 1.0000
-8.3203 1.0000
-8.2812 1.0000
-8.2422 1.0000
-8.2031 1.0000
-8.1641 1.0000
-8.1250 1.0000
-8.0859 1.0000
-8.0469 1.0000
-8.0078 1.0000
-7.9688 1.0000
-7.9297 1.0000
-7.8906 1.0000
-7.8516 1.0000
-7.8125 1.0000
-7.7734 1.0000
-7.7344 1.0000
-7.6953 1.0000
-7.6562 1.0000
-7.6172 1.0000
-7.5781 1.0000
-7.5391 1.0000
-7.5000 1.0000
-7.4609 1.0000
-7.4219 1.0000
-7.3828 1.0000
-7.3438 1.0000
-7.3047 1.0000
-7.2656 1.0000
-7.2266 1.0000
-7.1875 1.0000
-7.1484 1.0000
-7.1094 1.0000
-7.0703 1.0000
-7.0312 1.0000
-6.9922 1.0000
-6.9531 1.0000
-6.9141 1.0000
-6.8750 1.0000
-6.8359 1.0000
-6.7969 1.0000
-6.7578 1.0000
-6.7188 1.0000
-6.6797 1.0000
-6.6406 1.0000
-6.6016 1.0000
-6.5625 1.0000
-6.5234 1.0000
-6.4844 1.0000
-6.4453 1.0000
-6.4062 1.0000
-6.3672 1.0000
-6.3281 1.0000
-6.2891 1.0000
-6.2500 1.0000
-6.2109 1.0000
-6.1719 1.0000
-6.1328 1.0000
-6.0938 1.0000
-6.0547 1.0000
-6.0156 1.0000
-5.9766 1.0000
-5.9375 1.0000
-5.8984 1.0000
-5.8594 1.0000
-5.8203 1.0000
-5.7812 1.0000
-5.7422 1.0000
-5.7031 1.0000
-5.6641 1.0000
-5.6250 1.0000
-5.5859 1.0000
-5.5469 1.0000
-5.5078 1.0000
-5.4688 1.0000
-5.4297 1.0000
-5.3906 1.0000
-5.3516 1.0000
-5.3125 1.0000
-5.2734 1.0000
-5.2344 1.0000
-5.1953 1.0000
-5.1562 1.0000
-5.1172 1.0000
-5.0781 1.0000
-5.0391 1.0000
-5.0000 1.0000
-4.9609 1.0000
-4.9219 1.0000
-4.8828 1.0000
-4.8438 1.0000
-4.8047 1.0000
-4.7656 1.0000
-4.7266 1.0000
-4.6875 1.0000
-4.6484 1.0000
-4.6094 1.0000
-4.5703 1.0000
-4.5312 1.0000
-4.4922 1.0000
-4.4531 1.0000
-4.4141 1.0000
-4.3750 1.0000
-4.3359 1.0000
-4.2969 1.0000
-4.2578 1.0000
-4.2188 1.0000
-4.1797 1.0000
-4.1406 1.0000
-4.1016 1.0000
-4.0625 1.0000
-4.0234 1.0000
-3.9844 1.0000
-3.9453 1.0000
-3.9062 1.0000
-3.8672 1.0000
-3.8281 1.0000
-3.7891 1.0000
-3.7500 1.0000
-3.7109 1.0000
-3.6719 1.0000
-3.6328 1.0000
-3.5938 1.0000
-3.5547 1.0000
-3.5156 1.0000
-3.4766 1.0000
-3.4375 1.0000
-3.3984 1.0000
-3.3594 1.0000
-3.3203 1.0000
-3.2812 1.0000
-3.2422 1.0000
-3.2031 1.0000
-3.1641 1.0000
-3.1250 1.0000
-3.0859 1.0000
-3.0469 1.0000
-3.0078 1.0000
-2.9688 1.0000
-2.9297 1.0000
-2.8906 1.0000
-2.8516 1.0000
-2.8125 1.0000
-2.7734 1.0000
-2.7344 1.0000
-2.6953 1.0000
-2.6562 1.0000
-2.6172 1.0000
-2.5781 1.0000
-2.5391 1.0000
-2.5000 1.0000
-2.4609 1.0000
-2.4219 1.0000
-2.3828 1.0000
-2.3438 1.0000
-2.3047 1.0000
-2.2656 1.0000
-2.2266 1.0000
-2.1875 1.0000
-2.1484 1.0000
-2.1094 1.0000
-2.0703 1.0000
-2.0312 1.0000
-1.9922 1.0000
-1.9531 1.0000
-1.9141 1.0000
-1.8750 1.0000
-1.8359 1.0000
-1.7969 1.0000
-1.7578 1.0000
-1.7188 1.0000
-1.6797 1.0000
-1.6406 1.0000
-1.6016 1.0000
-1.5625 1.0000
-1.5234 1.0000
-1.4844 1.0000
-1.4453 1.0000
-1.4062 1.0000
-1.3672 1.0000
-1.3281 1.0000
-1.2891 1.0000
-1.2500 1.0000
-1.2109 1.0000
-1.1719 1.0000
-1.1328 1.0000
-1.0938 1.0000
-1.0547 1.0000
-1.0156 1.0000
-0.9766 1.0000
-0.9375 1.0000
-0.8984 1.0000
-0.8594 1.0000
-0.8203 1.0000
-0.7812 1.0000
-0.7422 1.0000
-0.7031 1.0000
-0.6641 1.0000
-0.6250 1.0000
-0.5859 1.0000
-0.5469 1.0000
-0.5078 0.9962
-0.4688 0.9810
-0.4297 0.9545
-0.3906 0.9179
-0.3516 0.8722
-0.3125 0.8190
-0.2734 0.7600
-0.2344 0.6970
-0.1953 0.6316
-0.1562 0.5656
-0.1172 0.5005
-0.0781 0.4377
-0.0391 0.3782
0.0000 0.3230
0.0391 0.2726
0.0781 0.2273
0.1172 0.1873
0.1562 0.1526
0.1953 0.1228
0.2344 0.0977
0.2734 0.0767
0.3125 0.0596
0.3516 0.0457
0.3906 0.0347
0.4297 0.0260
0.4688 0.0193
0.5078 0.0141
0.5469 0.0102
0.5859 0.0073
0.6250 0.0051
0.6641 0.0036
0.7031 0.0025
0.7422 0.0017
0.7812 0.0011
0.8203 0.0008
0.8594 0.0005
0.8984 0.0003
0.9375 0.0002
0.9766 0.0001
1.0156 0.0001
1.0547 0.0001
1.0938 0.0000
1.1328 0.0000
1.1719 0.0000
1.2109 0.0000
1.2500 0.0000
1.2891 0.0000
1.3281 0.0000
1.3672 0.0000
1.4062 0.0000
1.4453 0.0000
1.4844 0.0000
1.5234 0.0000
1.5625 0.0000
1.6016 0.0000
1.6406 0.0000
1.6797 0.0000
1.7188 0.0000
1.7578 0.0000
1.7969 0.0000
1.8359 0.0000
1.8750 0.0000
1.9141 0.0000
1.9531 0.0000
1.9922 0.0000
2.0312 0.0000
2.0703 0.0000
2.1094 0.0000
2.1484 0.0000
2.1875 0.0000
2.2266 0.0000
2.2656 0.0000
2.3047 0.0000
2.3438 0.0000
2.3828 0.0000
2.4219 0.0000
2.4609 0.0000
2.5000 0.0000
2.5391 0.0000
2.5781 0.0000
2.6172 0.0000
2.6562 0.0000
2.6953 0.0000
2.7344 0.0000
2.7734 0.0000
2.8125 0.0000
2.8516 0.0000
2.8906 0.0000
2.9297 0.0000
2.9688 0.0000
3.0078 0.0000
3.0469 0.0000
3.0859 0.0000
3.1250 0.0000
3.1641 0.0000
3.2031 0.0000
3.2422 0.0000
3.2812 0.0000
3.3203 0.0000
3.3594 0.0000
3.3984 0.0000
3.4375 0.0000
3.4766 0.0000
3.5156 0.0000
3.5547 0.0000
3.5938 0.0000
3.6328 0.0000
3.6719 0.0000
3.7109 0.0000
3.7500 0.0000
3.7891 0.0000
3.8281 0.0000
3.8672 0.0000
3.9062 0.0000
3.9453 0.0000
3.9844 0.0000
4.0234 0.0000
4.0625 0.0000
4.1016 0.0000
4.1406 0.0000
4.1797 0.0000
4.2188 0.0000
4.2578 0.0000
4.2969 0.0000
4.3359 0.0000
4.3750 0.0000
4.4141 0.0000
4.4531 0.0000
4.4922 0.0000
4.5312 0.0000
4.5703 0.0000
4.6094 0.0000
4.6484 0.0000
4.6875 0.0000
4.7266 0.0000
4.7656 0.0000
4.8047 0.0000
4.8438 0.0000
4.8828 0.0000
4.9219 0.0000
4.9609 0.0000
5.0000 0.0000
5.0391 0.0000
5.0781 0.0000
5.1172 0.0000
5.1562 0.0000
5.1953 0.0000
5.2344 0.0000
5.2734 0.0000
5.3125 0.0000
5.3516 0.0000
5.3906 0.0000
5.4297 0.0000
5.4688 0.0000
5.5078 0.0000
5.5469 0.0000
5.5859 0.0000
5.6250 0.0000
5.6641 0.0000
5.7031 0.0000
5.7422 0.0000
5.7812 0.0000
5.8203 0.0000
5.8594 0.0000
5.8984 0.0000
5.9375 0.0000
5.9766 0.0000
6.0156 0.0000
6.0547 0.0000
6.0938 0.0000
6.1328 0.0000
6.1719 0.0000
6.2109 0.0000
6.2500 0.0000
6.2891 0.0000
6.3281 0.0000
6.3672 0.0000
6.4062 0.0000
6.4453 0.0000
6.4844 0.0000
6.5234 0.0000
6.5625 0.0000
6.6016 0.0000
6.6406 0.0000
6.6797 0.0000
6.7188 0.0000
6.7578 0.0000
6.7969 0.0000
6.8359 0.0000
6.8750 0.0000
6.9141 0.0000
6.9531 0.0000
6.9922 0.0000
7.0312 0.0000
7.0703 0.0000
7.1094 0.0000
7.1484 0.0000
7.1875 0.0000
7.2266 0.0000
7.2656 0.0000
7.3047 0.0000
7.3438 0.0000
7.3828 0.0000
7.4219 0.0000
7.4609 0.0000
7.5000 0.0000
7.5391 0.0000
7.5781 0.0000
7.6172 0.0000
7.6562 0.0000
7.6953 0.0000
7.7344 0.0000
7.7734 0.0000
7.8125 0.0000
7.8516 0.0000
7.8906 0.0000
7.9297 0.0000
7.9688 0.0000
8.0078 0.0000
8.0469 0.0000
8.0859 0.0000
8.1250 0.0000
8.1641 0.0000
8.2031 0.0000
8.2422 0.0000
8.2812 0.0000
8.3203 0.0000
8.3594 0.0000
8.3984 0.0000
8.4375 0.0000
8.4766 0.0000
8.5156 0.0000
8.5547 0.0000
8.5938 0.0000
8.6328 0.0000
8.6719 0.0000
8.7109 0.0000
8.7500 0.0000
8.7891 0.0000
8.8281 0.0000
8.8672 0.0000
8.9062 0.0000
8.9453 0.0000
8.9844 0.0000
9.0234 0.0000
9.0625 0.0000
9.1016 0.0000
9.1406 0.0000
9.1797 0.0000
9.2188 0.0000
9.2578 0.0000
9.2969 0.0000
9.3359 0.0000
9.3750 0.0000
9.4141 0.0000
9.4531 0.0000
9.4922 0.0000
9.5312 0.0000
9.5703 0.0000
9.6094 0.0000
9.6484 0.0000
9.6875 0.0000
9.7266 0.0000
9.7656 0.0000
9.8047 0.0000
9.8438 0.0000
9.8828 0.0000
9.9219 0.0000
9.9609 0.0000
10.0000 0.0000


==> v1.txt <==
-20.0000 0.0000
-19.9609 0.0000
-19.9219 0.0000
-19.8828 0.0000
-19.8438 0.0000
-19.8047 0.0000
-19.7656 0.0000
-19.7266 0.0000
-19.6875 0.0000
-19.6484 0.0000
-19.6094 0.0000
-19.5703 0.0000
-19.5312 0.0000
-19.4922 0.0000
-19.4531 0.0000
-19.4141 0.0000
-19.3750 0.0000
-19.3359 0.0000
-19.2969 0.0000
-19.2578 0.0000
-19.2188 0.0000
-19.1797 0.0000
-19.1406 0.0000
-19.1016 0.0000
-19.0625 0.0000
-19.0234 0.0000
-18.9844 0.0000
-18.9453 0.0000
-18.9062 0.0000
-18.8672 0.0000
-18.8281 0.0000
-18.7891 0.0000
-18.7500 0.0000
-18.7109 0.0000
-18.6719 0.0000
-18.6328 0.0000
-18.5938 0.0000
-18.5547 0.0000
-18.5156 0.0000
-18.4766 0.0000
-18.4375 0.0000
-18.3984 0.0000
-18.3594 0.0000
-18.3203 0.0000
-18.2812 0.0000
-18.2422 0.0000
-18.2031 0.0000
-18.1641 0.0000
-18.1250 0.0000
-18.0859 0.0000
-18.0469 0.0000
-18.0078 0.0000
-17.9688 0.0000
-17.9297 0.0000
-17.8906 0.0000
-17.8516 0.0000
-17.8125 0.0000
-17.7734 0.0000
-17.7344 0.0000
-17.6953 0.0000
-17.6562 0.0000
-17.6172 0.0000
-17.5781 0.0000
-17.5391 0.0000
-17.5000 0.0000
-17.4609 0.0000
-17.4219 0.0000
-17.3828 0.0000
-17.3438 0.0000
-17.3047 0.0000
-17.2656 0.0000
-17.2266 0.0000
-17.1875 0.0000
-17.1484 0.0000
-17.1094 0.0000
-17.0703 0.0000
-17.0312 0.0000
-16.9922 0.0000
-16.9531 0.0000
-16.9141 0.0000
-16.8750 0.0000
-16.8359 0.0000
-16.7969 0.0000
-16.7578 0.0000
-16.7188 0.0000
-16.6797 0.0000
-16.6406 0.0000
-16.6016 0.0000
-16.5625 0.0000
-16.5234 0.0000
-16.4844 0.0000
-16.4453 0.0000
-16.4062 0.0000
-16.3672 0.0000
-16.3281 0.0000
-16.2891 0.0000
-16.2500 0.0000
-16.2109 0.0000
-16.1719 0.0000
-16.1328 0.0000
-16.0938 0.0000
-16.0547 0.0000
-16.0156 0.0000
-15.9766 0.0000
-15.9375 0.0000
-15.8984 0.0000
-15.8594 0.0000
-15.8203 0.0000
-15.7812 0.0000
-15.7422 0.0000
-15.7031 0.0000
-15.6641 0.0000
-15.6250 0.0000
-15.5859 0.0000
-15.5469 0.0000
-15.5078 0.0000
-15.4688 0.0000
-15.4297 0.0000
-15.3906 0.0000
-15.3516 0.0000
-15.3125 0.0000
-15.2734 0.0000
-15.2344 0.0000
-15.1953 0.0000
-15.1562 0.0000
-15.1172 0.0000
-15.0781 0.0000
-15.0391 0.0000
-15.0000 0.0000
-14.9609 0.0000
-14.9219 0.0000
-14.8828 0.0000
-14.8438 0.0000
-14.8047 0.0000
-14.7656 0.0000
-14.7266 0.0000
-14.6875 0.0000
-14.6484 0.0000
-14.6094 0.0000
-14.5703 0.0000
-14.5312 0.0000
-14.4922 0.0000
-14.4531 0.0000
-14.4141 0.0000
-14.3750 0.0000
-14.3359 0.0000
-14.2969 0.0000
-14.2578 0.0000
-14.2188 0.0000
-14.1797 0.0000
-14.1406 0.0000
-14.1016 0.0000
-14.0625 0.0000
-14.0234 0.0000
-13.9844 0.0000
-13.9453 0.0000
-13.9062 0.0000
-13.8672 0.0000
-13.8281 0.0000
-13.7891 0.0000
-13.7500 0.0000
-13.7109 0.0000
-13.6719 0.0000
-13.6328 0.0000
-13.5938 0.0000
-13.5547 0.0000
-13.5156 0.0000
-13.4766 0.0000
-13.4375 0.0000
-13.3984 0.0000
-13.3594 0.0000
-13.3203 0.0000
-13.2812 0.0000
-13.2422 0.0000
-13.2031 0.0000
-13.1641 0.0000
-13.1250 0.0000
-13.0859 0.0000
-13.0469 0.0000
-13.0078 0.0000
-12.9688 0.0000
-12.9297 0.0000
-12.8906 0.0000
-12.8516 0.0000
-12.8125 0.0000
-12.7734 0.0000
-12.7344 0.0000
-12.6953 0.0000
-12.6562 0.0000
-12.6172 0.0000
-12.5781 0.0000
-12.5391 0.0000
-12.5000 0.0000
-12.4609 0.0000
-12.4219 0.0000
-12.3828 0.0000
-12.3438 0.0000
-12.3047 0.0000
-12.2656 0.0000
-12.2266 0.0000
-12.1875 0.0000
-12.1484 0.0000
-12.1094 0.0000
-12.0703 0.0000
-12.0312 0.0000
-11.9922 0.0000
-11.9531 0.0000
-11.9141 0.0000
-11.8750 0.0000
-11.8359 0.0000
-11.7969 0.0000
-11.7578 0.0000
-11.7188 0.0000
-11.6797 0.0000
-11.6406 0.0000
-11.6016 0.0000
-11.5625 0.0000
-11.5234 0.0000
-11.4844 0.0000
-11.4453 0.0000
-11.4062 0.0000
-11.3672 0.0000
-11.3281 0.0000
-11.2891 0.0000
-11.2500 0.0000
-11.2109 0.0000
-11.1719 0.0000
-11.1328 0.0000
-11.0938 0.0000
-11.0547 0.0000
-11.0156 0.0000
-10.9766 0.0000
-10.9375 0.0000
-10.8984 0.0000
-10.8594 0.0000
-10.8203 0.0000
-10.7812 0.0000
-10.7422 0.0000
-10.7031 0.0000
-10.6641 0.0000
-10.6250 0.0000
-10.5859 0.0000
-10.5469 0.0000
-10.5078 0.0000
-10.4688 0.0000
-10.4297 0.0000
-10.3906 0.0000
-10.3516 0.0000
-10.3125 0.0000
-10.2734 0.0000
-10.2344 0.0000
-10.1953 0.0000
-10.1562 0.0000
-10.1172 0.0000
-10.0781 0.0000
-10.0391 0.0000
-10.0000 0.0000
-9.9609 0.0000
-9.9219 0.0000
-9.8828 0.0000
-9.8438 0.0000
-9.8047 0.0000
-9.7656 0.0000
-9.7266 0.0000
-9.6875 0.0000
-9.6484 0.0000
-9.6094 0.0000
-9.5703 0.0000
-9.5312 0.0000
-9.4922 0.0000
-9.4531 0.0000
-9.4141 0.0000
-9.3750 0.0000
-9.3359 0.0000
-9.2969 0.0000
-9.2578 0.0000
-9.2188 0.0000
-9.1797 0.0000
-9.1406 0.0000
-9.1016 0.0000
-9.0625 0.0000
-9.0234 0.0000
-8.9844 0.0000
-8.9453 0.0000
-8.9062 0.0000
-8.8672 0.0000
-8.8281 0.0000
-8.7891 0.0000
-8.7500 0.0000
-8.7109 0.0000
-8.6719 0.0000
-8.6328 0.0000
-8.5938 0.0000
-8.5547 0.0000
-8.5156 0.0000
-8.4766 0.0000
-8.4375 0.0000
-8.3984 0.0000
-8.3594 0.0000
-8.3203 0.0000
-8.2812 0.0000
-8.2422 0.0000
-8.2031 0.0000
-8.1641 0.0000
-8.1250 0.0000
-8.0859 0.0000
-8.0469 0.0000
-8.0078 0.0000
-7.9688 0.0000
-7.9297 0.0000
-7.8906 0.0000
-7.8516 0.0000
-7.8125 0.0000
-7.7734 0.0000
-7.7344 0.0000
-7.6953 0.0000
-7.6562 0.0000
-7.6172 0.0000
-7.5781 0.0000
-7.5391 0.0000
-7.5000 0.0000
-7.4609 0.0000
-7.4219 0.0000
-7.3828 0.0000
-7.3438 0.0000
-7.3047 0.0000
-7.2656 0.0000
-7.2266 0.0000
-7.1875 0.0000
-7.1484 0.0000
-7.1094 0.0000
-7.0703 0.0000
-7.0312 0.0000
-6.9922 0.0000
-6.9531 0.0000
-6.9141 0.0000
-6.8750 0.0000
-6.8359 0.0000
-6.7969 0.0000
-6.7578 0.0000
-6.7188 0.0000
-6.6797 0.0000
-6.6406 0.0000
-6.6016 0.0000
-6.5625 0.0000
-6.5234 0.0000
-6.4844 0.0000
-6.4453 0.0000
-6.4062 0.0000
-6.3672 0.0000
-6.3281 0.0000
-6.2891 0.0000
-6.2500 0.0000
-6.2109 0.0000
-6.1719 0.0000
-6.1328 0.0000
-6.0938 0.0000
-6.0547 0.0000
-6.0156 0.0000
-5.9766 0.0000
-5.9375 0.0000
-5.8984 0.0000
-5.8594 0.0000
-5.8203 0.0000
-5.7812 0.0000
-5.7422 0.0000
-5.7031 0.0000
-5.6641 0.0000
-5.6250 0.0000
-5.5859 0.0000
-5.5469 0.0000
-5.5078 0.0000
-5.4688 0.0000
-5.4297 0.0000
-5.3906 0.0000
-5.3516 0.0000
-5.3125 0.0000
-5.2734 0.0000
-5.2344 0.0000
-5.1953 0.0000
-5.1562 0.0000
-5.1172 0.0000
-5.0781 0.0000
-5.0391 0.0000
-5.0000 0.0000
-4.9609 0.0000
-4.9219 0.0000
-4.8828 0.0000
-4.8438 0.0000
-4.8047 0.0000
-4.7656 0.0000
-4.7266 0.0000
-4.6875 0.0000
-4.6484 0.0000
-4.6094 0.0000
-4.5703 0.0000
-4.5312 0.0000
-4.4922 0.0000
-4.4531 0.0000
-4.4141 0.0000
-4.3750 0.0000
-4.3359 0.0000
-4.2969 0.0000
-4.2578 0.0000
-4.2188 0.0000
-4.1797 0.0000
-4.1406 0.0000
-4.1016 0.0000
-4.0625 0.0000
-4.0234 0.0000
-3.9844 0.0000
-3.9453 0.0000
-3.9062 0.0000
-3.8672 0.0000
-3.8281 0.0000
-3.7891 0.0000
-3.7500 0.0000
-3.7109 0.0000
-3.6719 0.0000
-3.6328 0.0000
-3.5938 0.0000
-3.5547 0.0000
-3.5156 0.0000
-3.4766 0.0000
-3.4375 0.0000
-3.3984 0.0000
-3.3594 0.0000
-3.3203 0.0000
-3.2812 0.0000
-3.2422 0.0000
-3.2031 0.0000
-3.1641 0.0000
-3.1250 0.0000
-3.0859 0.0000
-3.0469 0.0000
-3.0078 0.0000
-2.9688 0.0000
-2.9297 0.0000
-2.8906 0.0000
-2.8516 0.0000
-2.8125 0.0000
-2.7734 0.0000
-2.7344 0.0000
-2.6953 0.0000
-2.6562 0.0000
-2.6172 0.0000
-2.5781 0.0000
-2.5391 0.0000
-2.5000 0.0000
-2.4609 0.0000
-2.4219 0.0000
-2.3828 0.0000
-2.3438 0.0000
-2.3047 0.0000
-2.2656 0.0000
-2.2266 0.0000
-2.1875 0.0000
-2.1484 0.0000
-2.1094 0.0000
-2.0703 0.0000
-2.0312 0.0000
-1.9922 0.0000
-1.9531 0.0000
-1.9141 0.0000
-1.8750 0.0000
-1.8359 0.0000
-1.7969 0.0000
-1.7578 0.0001
-1.7188 0.0001
-1.6797 0.0002
-1.6406 0.0002
-1.6016 0.0004
-1.5625 0.0006
-1.5234 0.0009
-1.4844 0.0013
-1.4453 0.0021
-1.4062 0.0032
-1.3672 0.0048
-1.3281 0.0072
-1.2891 0.0107
-1.2500 0.0157
-1.2109 0.0226
-1.1719 0.0318
-1.1328 0.0440
-1.0938 0.0594
-1.0547 0.0782
-1.0156 0.1006
-0.9766 0.1263
-0.9375 0.1552
-0.8984 0.1866
-0.8594 0.2199
-0.8203 0.2544
-0.7812 0.2892
-0.7422 0.3233
-0.7031 0.3556
-0.6641 0.3853
-0.6250 0.4113
-0.5859 0.4326
-0.5469 0.4486
-0.5078 0.4586
-0.4688 0.4622
-0.4297 0.4596
-0.3906 0.4509
-0.3516 0.4369
-0.3125 0.4187
-0.2734 0.3978
-0.2344 0.3760
-0.1953 0.3553
-0.1562 0.3376
-0.1172 0.3248
-0.0781 0.3184
-0.0391 0.3192
0.0000 0.3275
0.0391 0.3427
0.0781 0.3639
0.1172 0.3898
0.1562 0.4195
0.1953 0.4517
0.2344 0.4856
0.2734 0.5205
0.3125 0.5557
0.3516 0.5908
0.3906 0.6254
0.4297 0.6591
0.4688 0.6917
0.5078 0.7229
0.5469 0.7525
0.5859 0.7804
0.6250 0.8065
0.6641 0.8306
0.7031 0.8528
0.7422 0.8730
0.7812 0.8912
0.8203 0.9075
0.8594 0.9220
0.8984 0.9347
0.9375 0.9458
0.9766 0.9554
1.0156 0.9636
1.0547 0.9705
1.0938 0.9763
1.1328 0.9811
1.1719 0.9851
1.2109 0.9883
1.2500 0.9909
1.2891 0.9929
1.3281 0.9946
1.3672 0.9959
1.4062 0.9969
1.4453 0.9977
1.4844 0.9983
1.5234 0.9987
1.5625 0.9991
1.6016 0.9993
1.6406 0.9995
1.6797 0.9996
1.7188 0.9997
1.7578 0.9998
1.7969 0.9999
1.8359 0.9999
1.8750 0.9999
1.9141 1.0000
1.9531 1.0000
1.9922 1.0000
2.0312 1.0000
2.0703 1.0000
2.1094 1.0000
2.1484 1.0000
2.1875 1.0000
2.2266 1.0000
2.2656 1.0000
2.3047 1.0000
2.3438 1.0000
2.3828 1.0000
2.4219 1.0000
2.4609 1.0000
2.5000 1.0000
2.5391 1.0000
2.5781 1.0000
2.6172 1.0000
2.6562 1.0000
2.6953 1.0000
2.7344 1.0000
2.7734 1.0000
2.8125 1.0000
2.8516 1.0000
2.8906 1.0000
2.9297 1.0000
2.9688 1.0000
3.0078 1.0000
3.0469 1.0000
3.0859 1.0000
3.1250 1.0000
3.1641 1.0000
3.2031 1.0000
3.2422 1.0000
3.2812 1.0000
3.3203 1.0000
3.3594 1.0000
3.3984 1.0000
3.4375 1.0000
3.4766 1.0000
3.5156 1.0000
3.5547 1.0000
3.5938 1.0000
3.6328 1.0000
3.6719 1.0000
3.7109 1.0000
3.7500 1.0000
3.7891 1.0000
3.8281 1.0000
3.8672 1.0000
3.9062 1.0000
3.9453 1.0000
3.9844 1.0000
4.0234 1.0000
4.0625 1.0000
4.1016 1.0000
4.1406 1.0000
4.1797 1.0000
4.2188 1.0000
4.2578 1.0000
4.2969 1.0000
4.3359 1.0000
4.3750 1.0000
4.4141 1.0000
4.4531 1.0000
4.4922 1.0000
4.5312 1.0000
4.5703 1.0000
4.6094 1.0000
4.6484 1.0000
4.6875 1.0000
4.7266 1.0000
4.7656 1.0000
4.8047 1.0000
4.8438 1.0000
4.8828 1.0000
4.9219 1.0000
4.9609 1.0000
5.0000 1.0000
5.0391 1.0000
5.0781 1.0000
5.1172 1.0000
5.1562 1.0000
5.1953 1.0000
5.2344 1.0000
5.2734 1.0000
5.3125 1.0000
5.3516 1.0000
5.3906 1.0000
5.4297 1.0000
5.4688 1.0000
5.5078 1.0000
5.5469 1.0000
5.5859 1.0000
5.6250 1.0000
5.6641 1.0000
5.7031 1.0000
5.7422 1.0000
5.7812 1.0000
5.8203 1.0000
5.8594 1.0000
5.8984 1.0000
5.9375 1.0000
5.9766 1.0000
6.0156 1.0000
6.0547 1.0000
6.0938 1.0000
6.1328 1.0000
6.1719 1.0000
6.2109 1.0000
6.2500 1.0000
6.2891 1.0000
6.3281 1.0000
6.3672 1.0000
6.4062 1.0000
6.4453 1.0000
6.4844 1.0000
6.5234 1.0000
6.5625 1.0000
6.6016 1.0000
6.6406 1.0000
6.6797 1.0000
6.7188 1.0000
6.7578 1.0000
6.7969 1.0000
6.8359 1.0000
6.8750 1.0000
6.9141 1.0000
6.9531 1.0000
6.9922 1.0000
7.0312 1.0000
7.0703 1.0000
7.1094 1.0000
7.1484 1.0000
7.1875 1.0000
7.2266 1.0000
7.2656 1.0000
7.3047 1.0000
7.3438 1.0000
7.3828 1.0000
7.4219 1.0000
7.4609 1.0000
7.5000 1.0000
7.5391 1.0000
7.5781 1.0000
7.6172 1.0000
7.6562 1.0000
7.6953 1.0000
7.7344 1.0000
7.7734 1.0000
7.8125 1.0000
7.8516 1.0000
7.8906 1.0000
7.9297 1.0000
7.9688 1.0000
8.0078 1.0000
8.0469 1.0000
8.0859 1.0000
8.1250 1.0000
8.1641 1.0000
8.2031 1.0000
8.2422 1.0000
8.2812 1.0000
8.3203 1.0000
8.3594 1.0000
8.3984 1.0000
8.4375 1.0000
8.4766 1.0000
8.5156 1.0000
8.5547 1.0000
8.5938 1.0000
8.6328 1.0000
8.6719 1.0000
8.7109 1.0000
8.7500 1.0000
8.7891 1.0000
8.8281 1.0000
8.8672 1.0000
8.9062 1.0000
8.9453 1.0000
8.9844 1.0000
9.0234 1.0000
9.0625 1.0000
9.1016 1.0000
9.1406 1.0000
9.1797 1.0000
9.2188 1.0000
9.2578 1.0000
9.2969 1.0000
9.3359 1.0000
9.3750 1.0000
9.4141 1.0000
9.4531 1.0000
9.4922 1.0000
9.5312 1.0000
9.5703 1.0000
9.6094 1.0000
9.6484 1.0000
9.6875 1.0000
9.7266 1.0000
9.7656 1.0000
9.8047 1.0000
9.8438 1.0000
9.8828 1.0000
9.9219 1.0000
9.9609 1.0000
10.0000 1.0000


==> v3.txt <==
-20.0000 0.0000
-19.9609 0.0000
-19.9219 0.0000
-19.8828 0.0000
-19.8438 0.0000
-19.8047 0.0000
-19.7656 0.0000
-19.7266 0.0000
-19.6875 0.0000
-19.6484 0.0000
-19.6094 0.0000
-19.5703 0.0000
-19.5312 0.0000
-19.4922 0.0000
-19.4531 0.0000
-19.4141 0.0000
-19.3750 0.0000
-19.3359 0.0000
-19.2969 0.0000
-19.2578 0.0000
-19.2188 0.0000
-19.1797 0.0000
-19.1406 0.0000
-19.1016 0.0000
-19.0625 0.0000
-19.0234 0.0000
-18.9844 0.0000
-18.9453 0.0000
-18.9062 0.0000
-18.8672 0.0000
-18.8281 0.0000
-18.7891 0.0000
-18.7500 0.0000
-18.7109 0.0000
-18.6719 0.0000
-18.6328 0.0000
-18.5938 0.0000
-18.5547 0.0000
-18.5156 0.0000
-18.4766 0.0000
-18.4375 0.0000
-18.3984 0.0000
-18.3594 0.0000
-18.3203 0.0000
-18.2812 0.0000
-18.2422 0.0000
-18.2031 0.0000
-18.1641 0.0000
-18.1250 0.0000
-18.0859 0.0000
-18.0469 0.0000
-18.0078 0.0000
-17.9688 0.0000
-17.9297 0.0000
-17.8906 0.0000
-17.8516 0.0000
-17.8125 0.0000
-17.7734 0.0000
-17.7344 0.0000
-17.6953 0.0000
-17.6562 0.0000
-17.6172 0.0000
-17.5781 0.0000
-17.5391 0.0000
-17.5000 0.0000
-17.4609 0.0000
-17.4219 0.0000
-17.3828 0.0000
-17.3438 0.0000
-17.3047 0.0000
-17.2656 0.0000
-17.2266 0.0000
-17.1875 0.0000
-17.1484 0.0000
-17.1094 0.0000
-17.0703 0.0000
-17.0312 0.0000
-16.9922 0.0000
-16.9531 0.0000
-16.9141 0.0000
-16.8750 0.0000
-16.8359 0.0000
-16.7969 0.0000
-16.7578 0.0000
-16.7188 0.0000
-16.6797 0.0000
-16.6406 0.0000
-16.6016 0.0000
-16.5625 0.0000
-16.5234 0.0000
-16.4844 0.0000
-16.4453 0.0000
-16.4062 0.0000
-16.3672 0.0000
-16.3281 0.0000
-16.2891 0.0000
-16.2500 0.0000
-16.2109 0.0000
-16.1719 0.0000
-16.1328 0.0000
-16.0938 0.0000
-16.0547 0.0000
-16.0156 0.0000
-15.9766 0.0000
-15.9375 0.0000
-15.8984 0.0000
-15.8594 0.0000
-15.8203 0.0000
-15.7812 0.0000
-15.7422 0.0000
-15.7031 0.0000
-15.6641 0.0000
-15.6250 0.0000
-15.5859 0.0000
-15.5469 0.0000
-15.5078 0.0000
-15.4688 0.0000
-15.4297 0.0000
-15.3906 0.0000
-15.3516 0.0000
-15.3125 0.0000
-15.2734 0.0000
-15.2344 0.0000
-15.1953 0.0000
-15.1562 0.0000
-15.1172 0.0000
-15.0781 0.0000
-15.0391 0.0000
-15.0000 0.0000
-14.9609 0.0000
-14.9219 0.0000
-14.8828 0.0000
-14.8438 0.0000
-14.8047 0.0000
-14.7656 0.0000
-14.7266 0.0000
-14.6875 0.0000
-14.6484 0.0000
-14.6094 0.0000
-14.5703 0.0000
-14.5312 0.0000
-14.4922 0.0000
-14.4531 0.0000
-14.4141 0.0000
-14.3750 0.0000
-14.3359 0.0000
-14.2969 0.0000
-14.2578 0.0000
-14.2188 0.0000
-14.1797 0.0000
-14.1406 0.0000
-14.1016 0.0000
-14.0625 0.0000
-14.0234 0.0000
-13.9844 0.0000
-13.9453 0.0000
-13.9062 0.0000
-13.8672 0.0000
-13.8281 0.0000
-13.7891 0.0000
-13.7500 0.0000
-13.7109 0.0000
-13.6719 0.0000
-13.6328 0.0000
-13.5938 0.0000
-13.5547 0.0000
-13.5156 0.0000
-13.4766 0.0000
-13.4375 0.0000
-13.3984 0.0000
-13.3594 0.0000
-13.3203 0.0000
-13.2812 0.0000
-13.2422 0.0000
-13.2031 0.0000
-13.1641 0.0000
-13.1250 0.0000
-13.0859 0.0000
-13.0469 0.0000
-13.0078 0.0000
-12.9688 0.0000
-12.9297 0.0000
-12.8906 0.0000
-12.8516 0.0000
-12.8125 0.0000
-12.7734 0.0000
-12.7344 0.0000
-12.6953 0.0000
-12.6562 0.0000
-12.6172 0.0000
-12.5781 0.0000
-12.5391 0.0000
-12.5000 0.0000
-12.4609 0.0000
-12.4219 0.0000
-12.3828 0.0000
-12.3438 0.0000
-12.3047 0.0000
-12.2656 0.0000
-12.2266 0.0000
-12.1875 0.0000
-12.1484 0.0000
-12.1094 0.0000
-12.0703 0.0000
-12.0312 0.0000
-11.9922 0.0000
-11.9531 0.0000
-11.9141 0.0000
-11.8750 0.0000
-11.8359 0.0000
-11.7969 0.0000
-11.7578 0.0000
-11.7188 0.0000
-11.6797 0.0000
-11.6406 0.0000
-11.6016 0.0000
-11.5625 0.0000
-11.5234 0.0000
-11.4844 0.0000
-11.4453 0.0000
-11.4062 0.0000
-11.3672 0.0000
-11.3281 0.0000
-11.2891 0.0000
-11.2500 0.0000
-11.2109 0.0000
-11.1719 0.0000
-11.1328 0.0000
-11.0938 0.0000
-11.0547 0.0000
-11.0156 0.0000
-10.9766 0.0000
-10.9375 0.0000
-10.8984 0.0000
-10.8594 0.0000
-10.8203 0.0000
-10.7812 0.0000
-10.7422 0.0000
-10.7031 0.0000
-10.6641 0.0000
-10.6250 0.0000
-10.5859 0.0000
-10.5469 0.0000
-10.5078 0.0000
-10.4688 0.0000
-10.4297 0.0000
-10.3906 0.0000
-10.3516 0.0000
-10.3125 0.0000
-10.2734 0.0000
-10.2344 0.0000
-10.1953 0.0000
-10.1562 0.0000
-10.1172 0.0000
-10.0781 0.0000
-10.0391 0.0000
-10.0000 0.0000
-9.9609 0.0000
-9.9219 0.0001
-9.8828 0.0001
-9.8438 0.0001
-9.8047 0.0001
-9.7656 0.0001
-9.7266 0.0002
-9.6875 0.0002
-9.6484 0.0003
-9.6094 0.0004
-9.5703 0.0006
-9.5312 0.0007
-9.4922 0.0009
-9.4531 0.0012
-9.4141 0.0016
-9.3750 0.0021
-9.3359 0.0027
-9.2969 0.0034
-9.2578 0.0044
-9.2188 0.0057
-9.1797 0.0073
-9.1406 0.0093
-9.1016 0.0118
-9.0625 0.0149
-9.0234 0.0186
-8.9844 0.0231
-8.9453 0.0285
-8.9062 0.0348
-8.8672 0.0421
-8.8281 0.0505
-8.7891 0.0600
-8.7500 0.0706
-8.7109 0.0823
-8.6719 0.0951
-8.6328 0.1088
-8.5938 0.1235
-8.5547 0.1390
-8.5156 0.1553
-8.4766 0.1723
-8.4375 0.1898
-8.3984 0.2078
-8.3594 0.2261
-8.3203 0.2447
-8.2812 0.2635
-8.2422 0.2825
-8.2031 0.3014
-8.1641 0.3203
-8.1250 0.3391
-8.0859 0.3578
-8.0469 0.3763
-8.0078 0.3945
-7.9688 0.4125
-7.9297 0.4301
-7.8906 0.4475
-7.8516 0.4645
-7.8125 0.4811
-7.7734 0.4973
-7.7344 0.5131
-7.6953 0.5285
-7.6562 0.5435
-7.6172 0.5581
-7.5781 0.5723
-7.5391 0.5861
-7.5000 0.5994
-7.4609 0.6124
-7.4219 0.6249
-7.3828 0.6371
-7.3438 0.6489
-7.3047 0.6602
-7.2656 0.6712
-7.2266 0.6819
-7.1875 0.6922
-7.1484 0.7021
-7.1094 0.7117
-7.0703 0.7209
-7.0312 0.7299
-6.9922 0.7385
-6.9531 0.7468
-6.9141 0.7548
-6.8750 0.7626
-6.8359 0.7700
-6.7969 0.7772
-6.7578 0.7842
-6.7188 0.7909
-6.6797 0.7973
-6.6406 0.8035
-6.6016 0.8095
-6.5625 0.8153
-6.5234 0.8209
-6.4844 0.8263
-6.4453 0.8314
-6.4062 0.8364
-6.3672 0.8413
-6.3281 0.8459
-6.2891 0.8504
-6.2500 0.8547
-6.2109 0.8588
-6.1719 0.8628
-6.1328 0.8667
-6.0938 0.8704
-6.0547 0.8740
-6.0156 0.8774
-5.9766 0.8808
-5.9375 0.8840
-5.8984 0.8871
-5.8594 0.8901
-5.8203 0.8929
-5.7812 0.8957
-5.7422 0.8984
-5.7031 0.9009
-5.6641 0.9034
-5.6250 0.9058
-5.5859 0.9081
-5.5469 0.9103
-5.5078 0.9124
-5.4688 0.9145
-5.4297 0.9164
-5.3906 0.9183
-5.3516 0.9201
-5.3125 0.9219
-5.2734 0.9235
-5.2344 0.9251
-5.1953 0.9267
-5.1562 0.9282
-5.1172 0.9296
-5.0781 0.9309
-5.0391 0.9322
-5.0000 0.9334
-4.9609 0.9346
-4.9219 0.9357
-4.8828 0.9368
-4.8438 0.9378
-4.8047 0.9387
-4.7656 0.9396
-4.7266 0.9405
-4.6875 0.9412
-4.6484 0.9420
-4.6094 0.9427
-4.5703 0.9433
-4.5312 0.9438
-4.4922 0.9444
-4.4531 0.9448
-4.4141 0.9453
-4.3750 0.9456
-4.3359 0.9459
-4.2969 0.9462
-4.2578 0.9464
-4.2188 0.9465
-4.1797 0.9466
-4.1406 0.9467
-4.1016 0.9466
-4.0625 0.9465
-4.0234 0.9464
-3.9844 0.9462
-3.9453 0.9459
-3.9062 0.9456
-3.8672 0.9452
-3.8281 0.9448
-3.7891 0.9442
-3.7500 0.9437
-3.7109 0.9430
-3.6719 0.9422
-3.6328 0.9414
-3.5938 0.9405
-3.5547 0.9396
-3.5156 0.9385
-3.4766 0.9374
-3.4375 0.9361
-3.3984 0.9348
-3.3594 0.9334
-3.3203 0.9319
-3.2812 0.9303
-3.2422 0.9286
-3.2031 0.9268
-3.1641 0.9249
-3.1250 0.9229
-3.0859 0.9207
-3.0469 0.9185
-3.0078 0.9161
-2.9688 0.9136
-2.9297 0.9109
-2.8906 0.9082
-2.8516 0.9053
-2.8125 0.9023
-2.7734 0.8991
-2.7344 0.8958
-2.6953 0.8923
-2.6562 0.8887
-2.6172 0.8849
-2.5781 0.8810
-2.5391 0.8769
-2.5000 0.8727
-2.4609 0.8682
-2.4219 0.8637
-2.3828 0.8589
-2.3438 0.8540
-2.3047 0.8489
-2.2656 0.8436
-2.2266 0.8382
-2.1875 0.8326
-2.1484 0.8268
-2.1094 0.8208
-2.0703 0.8146
-2.0312 0.8083
-1.9922 0.8018
-1.9531 0.7951
-1.9141 0.7883
-1.8750 0.7813
-1.8359 0.7741
-1.7969 0.7668
-1.7578 0.7593
-1.7188 0.7516
-1.6797 0.7438
-1.6406 0.7359
-1.6016 0.7278
-1.5625 0.7196
-1.5234 0.7112
-1.4844 0.7028
-1.4453 0.6943
-1.4062 0.6856
-1.3672 0.6769
-1.3281 0.6681
-1.2891 0.6593
-1.2500 0.6504
-1.2109 0.6415
-1.1719 0.6325
-1.1328 0.6236
-1.0938 0.6147
-1.0547 0.6057
-1.0156 0.5969
-0.9766 0.5881
-0.9375 0.5794
-0.8984 0.5708
-0.8594 0.5623
-0.8203 0.5539
-0.7812 0.5457
-0.7422 0.5377
-0.7031 0.5299
-0.6641 0.5223
-0.6250 0.5149
-0.5859 0.5078
-0.5469 0.5010
-0.5078 0.4945
-0.4688 0.4884
-0.4297 0.4826
-0.3906 0.4771
-0.3516 0.4721
-0.3125 0.4675
-0.2734 0.4633
-0.2344 0.4596
-0.1953 0.4563
-0.1562 0.4536
-0.1172 0.4513
-0.0781 0.4496
-0.0391 0.4484
0.0000 0.4478
0.0391 0.4477
0.0781 0.4482
0.1172 0.4493
0.1562 0.4509
0.1953 0.4532
0.2344 0.4559
0.2734 0.4593
0.3125 0.4632
0.3516 0.4676
0.3906 0.4726
0.4297 0.4781
0.4688 0.4841
0.5078 0.4906
0.5469 0.4976
0.5859 0.5050
0.6250 0.5128
0.6641 0.5210
0.7031 0.5296
0.7422 0.5385
0.7812 0.5477
0.8203 0.5572
0.8594 0.5670
0.8984 0.5770
0.9375 0.5871
0.9766 0.5974
1.0156 0.6079
1.0547 0.6185
1.0938 0.6291
1.1328 0.6398
1.1719 0.6506
1.2109 0.6613
1.2500 0.6720
1.2891 0.6827
1.3281 0.6934
1.3672 0.7039
1.4062 0.7143
1.4453 0.7246
1.4844 0.7348
1.5234 0.7449
1.5625 0.7547
1.6016 0.7644
1.6406 0.7739
1.6797 0.7832
1.7188 0.7923
1.7578 0.8012
1.7969 0.8099
1.8359 0.8183
1.8750 0.8265
1.9141 0.8345
1.9531 0.8423
1.9922 0.8497
2.0312 0.8570
2.0703 0.8640
2.1094 0.8708
2.1484 0.8773
2.1875 0.8836
2.2266 0.8896
2.2656 0.8955
2.3047 0.9011
2.3438 0.9064
2.3828 0.9116
2.4219 0.9165
2.4609 0.9212
2.5000 0.9257
2.5391 0.9300
2.5781 0.9341
2.6172 0.9380
2.6562 0.9417
2.6953 0.9452
2.7344 0.9486
2.7734 0.9517
2.8125 0.9548
2.8516 0.9576
2.8906 0.9603
2.9297 0.9629
2.9688 0.9653
3.0078 0.9676
3.0469 0.9698
3.0859 0.9718
3.1250 0.9737
3.1641 0.9755
3.2031 0.9772
3.2422 0.9788
3.2812 0.9803
3.3203 0.9817
3.3594 0.9831
3.3984 0.9843
3.4375 0.9854
3.4766 0.9865
3.5156 0.9875
3.5547 0.9885
3.5938 0.9893
3.6328 0.9902
3.6719 0.9909
3.7109 0.9916
3.7500 0.9923
3.7891 0.9929
3.8281 0.9935
3.8672 0.9940
3.9062 0.9945
3.9453 0.9949
3.9844 0.9954
4.0234 0.9958
4.0625 0.9961
4.1016 0.9964
4.1406 0.9967
4.1797 0.9970
4.2188 0.9973
4.2578 0.9975
4.2969 0.9977
4.3359 0.9979
4.3750 0.9981
4.4141 0.9983
4.4531 0.9984
4.4922 0.9986
4.5312 0.9987
4.5703 0.9988
4.6094 0.9989
4.6484 0.9990
4.6875 0.9991
4.7266 0.9992
4.7656 0.9993
4.8047 0.9994
4.8438 0.9994
4.8828 0.9995
4.9219 0.9995
4.9609 0.9996
5.0000 0.9996
5.0391 0.9997
5.0781 0.9997
5.1172 0.9997
5.1562 0.9998
5.1953 0.9998
5.2344 0.9998
5.2734 0.9998
5.3125 0.9998
5.3516 0.9999
5.3906 0.9999
5.4297 0.9999
5.4688 0.9999
5.5078 0.9999
5.5469 0.9999
5.5859 0.9999
5.6250 0.9999
5.6641 0.9999
5.7031 1.0000
5.7422 1.0000
5.7812 1.0000
5.8203 1.0000
5.8594 1.0000
5.8984 1.0000
5.9375 1.0000
5.9766 1.0000
6.0156 1.0000
6.0547 1.0000
6.0938 1.0000
6.1328 1.0000
6.1719 1.0000
6.2109 1.0000
6.2500 1.0000
6.2891 1.0000
6.3281 1.0000
6.3672 1.0000
6.4062 1.0000
6.4453 1.0000
6.4844 1.0000
6.5234 1.0000
6.5625 1.0000
6.6016 1.0000
6.6406 1.0000
6.6797 1.0000
6.7188 1.0000
6.7578 1.0000
6.7969 1.0000
6.8359 1.0000
6.8750 1.0000
6.9141 1.0000
6.9531 1.0000
6.9922 1.0000
7.0312 1.0000
7.0703 1.0000
7.1094 1.0000
7.1484 1.0000
7.1875 1.0000
7.2266 1.0000
7.2656 1.0000
7.3047 1.0000
7.3438 1.0000
7.3828 1.0000
7.4219 1.0000
7.4609 1.0000
7.5000 1.0000
7.5391 1.0000
7.5781 1.0000
7.6172 1.0000
7.6562 1.0000
7.6953 1.0000
7.7344 1.0000
7.7734 1.0000
7.8125 1.0000
7.8516 1.0000
7.8906 1.0000
7.9297 1.0000
7.9688 1.0000
8.0078 1.0000
8.0469 1.0000
8.0859 1.0000
8.1250 1.0000
8.1641 1.0000
8.2031 1.0000
8.2422 1.0000
8.2812 1.0000
8.3203 1.0000
8.3594 1.0000
8.3984 1.0000
8.4375 1.0000
8.4766 1.0000
8.5156 1.0000
8.5547 1.0000
8.5938 1.0000
8.6328 1.0000
8.6719 1.0000
8.7109 1.0000
8.7500 1.0000
8.7891 1.0000
8.8281 1.0000
8.8672 1.0000
8.9062 1.0000
8.9453 1.0000
8.9844 1.0000
9.0234 1.0000
9.0625 1.0000
9.1016 1.0000
9.1406 1.0000
9.1797 1.0000
9.2188 1.0000
9.2578 1.0000
9.2969 1.0000
9.3359 1.0000
9.3750 1.0000
9.4141 1.0000
9.4531 1.0000
9.4922 1.0000
9.5312 1.0000
9.5703 1.0000
9.6094 1.0000
9.6484 1.0000
9.6875 1.0000
9.7266 1.0000
9.7656 1.0000
9.8047 1.0000
9.8438 1.0000
9.8828 1.0000
9.9219 1.0000
9.9609 1.0000
10.0000 1.0000


==> v5.txt <==
-20.0000 0.0000
-19.9609 0.0000
-19.9219 0.0000
-19.8828 0.0000
-19.8438 0.0000
-19.8047 0.0000
-19.7656 0.0000
-19.7266 0.0000
-19.6875 0.0000
-19.6484 0.0000
-19.6094 0.0000
-19.5703 0.0000
-19.5312 0.0000
-19.4922 0.0000
-19.4531 0.0000
-19.4141 0.0000
-19.3750 0.0000
-19.3359 0.0000
-19.2969 0.0000
-19.2578 0.0000
-19.2188 0.0000
-19.1797 0.0000
-19.1406 0.0000
-19.1016 0.0000
-19.0625 0.0000
-19.0234 0.0000
-18.9844 0.0000
-18.9453 0.0000
-18.9062 0.0000
-18.8672 0.0000
-18.8281 0.0000
-18.7891 0.0000
-18.7500 0.0000
-18.7109 0.0000
-18.6719 0.0000
-18.6328 0.0000
-18.5938 0.0000
-18.5547 0.0000
-18.5156 0.0000
-18.4766 0.0000
-18.4375 0.0000
-18.3984 0.0000
-18.3594 0.0000
-18.3203 0.0000
-18.2812 0.0000
-18.2422 0.0000
-18.2031 0.0000
-18.1641 0.0000
-18.1250 0.0000
-18.0859 0.0000
-18.0469 0.0000
-18.0078 0.0000
-17.9688 0.0000
-17.9297 0.0000
-17.8906 0.0000
-17.8516 0.0000
-17.8125 0.0000
-17.7734 0.0000
-17.7344 0.0000
-17.6953 0.0000
-17.6562 0.0000
-17.6172 0.0000
-17.5781 0.0000
-17.5391 0.0000
-17.5000 0.0000
-17.4609 0.0000
-17.4219 0.0000
-17.3828 0.0000
-17.3438 0.0000
-17.3047 0.0000
-17.2656 0.0001
-17.2266 0.0001
-17.1875 0.0001
-17.1484 0.0001
-17.1094 0.0002
-17.0703 0.0002
-17.0312 0.0003
-16.9922 0.0004
-16.9531 0.0005
-16.9141 0.0006
-16.8750 0.0008
-16.8359 0.0011
-16.7969 0.0014
-16.7578 0.0018
-16.7188 0.0024
-16.6797 0.0031
-16.6406 0.0040
-16.6016 0.0051
-16.5625 0.0065
-16.5234 0.0084
-16.4844 0.0106
-16.4453 0.0134
-16.4062 0.0169
-16.3672 0.0210
-16.3281 0.0260
-16.2891 0.0319
-16.2500 0.0388
-16.2109 0.0467
-16.1719 0.0557
-16.1328 0.0659
-16.0938 0.0771
-16.0547 0.0894
-16.0156 0.1027
-15.9766 0.1170
-15.9375 0.1322
-15.8984 0.1482
-15.8594 0.1649
-15.8203 0.1822
-15.7812 0.2000
-15.7422 0.2182
-15.7031 0.2367
-15.6641 0.2555
-15.6250 0.2744
-15.5859 0.2933
-15.5469 0.3123
-15.5078 0.3312
-15.4688 0.3499
-15.4297 0.3685
-15.3906 0.3869
-15.3516 0.4050
-15.3125 0.4228
-15.2734 0.4403
-15.2344 0.4575
-15.1953 0.4743
-15.1562 0.4907
-15.1172 0.5067
-15.0781 0.5223
-15.0391 0.5376
-15.0000 0.5524
-14.9609 0.5668
-14.9219 0.5807
-14.8828 0.5943
-14.8438 0.6075
-14.8047 0.6202
-14.7656 0.6326
-14.7266 0.6445
-14.6875 0.6561
-14.6484 0.6673
-14.6094 0.6782
-14.5703 0.6886
-14.5312 0.6988
-14.4922 0.7085
-14.4531 0.7180
-14.4141 0.7271
-14.3750 0.7359
-14.3359 0.7444
-14.2969 0.7526
-14.2578 0.7605
-14.2188 0.7681
-14.1797 0.7755
-14.1406 0.7826
-14.1016 0.7895
-14.0625 0.7961
-14.0234 0.8024
-13.9844 0.8086
-13.9453 0.8145
-13.9062 0.8203
-13.8672 0.8258
-13.8281 0.8311
-13.7891 0.8363
-13.7500 0.8412
-13.7109 0.8460
-13.6719 0.8506
-13.6328 0.8551
-13.5938 0.8594
-13.5547 0.8635
-13.5156 0.8676
-13.4766 0.8714
-13.4375 0.8752
-13.3984 0.8788
-13.3594 0.8823
-13.3203 0.8856
-13.2812 0.8889
-13.2422 0.8920
-13.2031 0.8951
-13.1641 0.8980
-13.1250 0.9009
-13.0859 0.9036
-13.0469 0.9063
-13.0078 0.9089
-12.9688 0.9113
-12.9297 0.9137
-12.8906 0.9161
-12.8516 0.9183
-12.8125 0.9205
-12.7734 0.9226
-12.7344 0.9247
-12.6953 0.9267
-12.6562 0.9286
-12.6172 0.9304
-12.5781 0.9322
-12.5391 0.9340
-12.5000 0.9357
-12.4609 0.9373
-12.4219 0.9389
-12.3828 0.9405
-12.3438 0.9420
-12.3047 0.9434
-12.2656 0.9448
-12.2266 0.9462
-12.1875 0.9475
-12.1484 0.9488
-12.1094 0.9501
-12.0703 0.9513
-12.0312 0.9525
-11.9922 0.9536
-11.9531 0.9547
-11.9141 0.9558
-11.8750 0.9569
-11.8359 0.9579
-11.7969 0.9589
-11.7578 0.9598
-11.7188 0.9608
-11.6797 0.9617
-11.6406 0.9626
-11.6016 0.9635
-11.5625 0.9643
-11.5234 0.9651
-11.4844 0.9659
-11.4453 0.9667
-11.4062 0.9674
-11.3672 0.9682
-11.3281 0.9689
-11.2891 0.9696
-11.2500 0.9703
-11.2109 0.9709
-11.1719 0.9716
-11.1328 0.9722
-11.0938 0.9728
-11.0547 0.9734
-11.0156 0.9740
-10.9766 0.9746
-10.9375 0.9751
-10.8984 0.9757
-10.8594 0.9762
-10.8203 0.9767
-10.7812 0.9772
-10.7422 0.9777
-10.7031 0.9782
-10.6641 0.9786
-10.6250 0.9791
-10.5859 0.9795
-10.5469 0.9799
-10.5078 0.9804
-10.4688 0.9808
-10.4297 0.9812
-10.3906 0.9815
-10.3516 0.9819
-10.3125 0.9823
-10.2734 0.9827
-10.2344 0.9830
-10.1953 0.9834
-10.1562 0.9837
-10.1172 0.9840
-10.0781 0.9843
-10.0391 0.9846
-10.0000 0.9849
-9.9609 0.9852
-9.9219 0.9855
-9.8828 0.9858
-9.8438 0.9861
-9.8047 0.9864
-9.7656 0.9866
-9.7266 0.9869
-9.6875 0.9871
-9.6484 0.9874
-9.6094 0.9876
-9.5703 0.9878
-9.5312 0.9881
-9.4922 0.9883
-9.4531 0.9885
-9.4141 0.9887
-9.3750 0.9889
-9.3359 0.9891
-9.2969 0.9893
-9.2578 0.9895
-9.2188 0.9897
-9.1797 0.9898
-9.1406 0.9900
-9.1016 0.9902
-9.0625 0.9903
-9.0234 0.9905
-8.9844 0.9906
-8.9453 0.9908
-8.9062 0.9909
-8.8672 0.9911
-8.8281 0.9912
-8.7891 0.9914
-8.7500 0.9915
-8.7109 0.9916
-8.6719 0.9917
-8.6328 0.9918
-8.5938 0.9920
-8.5547 0.9921
-8.5156 0.9922
-8.4766 0.9923
-8.4375 0.9924
-8.3984 0.9925
-8.3594 0.9926
-8.3203 0.9926
-8.2812 0.9927
-8.2422 0.9928
-8.2031 0.9929
-8.1641 0.9930
-8.1250 0.9930
-8.0859 0.9931
-8.0469 0.9931
-8.0078 0.9932
-7.9688 0.9933
-7.9297 0.9933
-7.8906 0.9933
-7.8516 0.9934
-7.8125 0.9934
-7.7734 0.9935
-7.7344 0.9935
-7.6953 0.9935
-7.6562 0.9935
-7.6172 0.9936
-7.5781 0.9936
-7.5391 0.9936
-7.5000 0.9936
-7.4609 0.9936
-7.4219 0.9936
-7.3828 0.9936
-7.3438 0.9936
-7.3047 0.9936
-7.2656 0.9935
-7.2266 0.9935
-7.1875 0.9935
-7.1484 0.9935
-7.1094 0.9934
-7.0703 0.9934
-7.0312 0.9933
-6.9922 0.9933
-6.9531 0.9932
-6.9141 0.9932
-6.8750 0.9931
-6.8359 0.9930
-6.7969 0.9929
-6.7578 0.9928
-6.7188 0.9927
-6.6797 0.9926
-6.6406 0.9925
-6.6016 0.9924
-6.5625 0.9923
-6.5234 0.9922
-6.4844 0.9920
-6.4453 0.9919
-6.4062 0.9917
-6.3672 0.9916
-6.3281 0.9914
-6.2891 0.9912
-6.2500 0.9910
-6.2109 0.9908
-6.1719 0.9906
-6.1328 0.9904
-6.0938 0.9902
-6.0547 0.9900
-6.0156 0.9897
-5.9766 0.9894
-5.9375 0.9892
-5.8984 0.9889
-5.8594 0.9886
-5.8203 0.9883
-5.7812 0.9879
-5.7422 0.9876
-5.7031 0.9872
-5.6641 0.9869
-5.6250 0.9865
-5.5859 0.9861
-5.5469 0.9857
-5.5078 0.9852
-5.4688 0.9848
-5.4297 0.9843
-5.3906 0.9838
-5.3516 0.9833
-5.3125 0.9827
-5.2734 0.9822
-5.2344 0.9816
-5.1953 0.9810
-5.1562 0.9804
-5.1172 0.9797
-5.0781 0.9790
-5.0391 0.9783
-5.0000 0.9776
-4.9609 0.9769
-4.9219 0.9761
-4.8828 0.9752
-4.8438 0.9744
-4.8047 0.9735
-4.7656 0.9726
-4.7266 0.9717
-4.6875 0.9707
-4.6484 0.9697
-4.6094 0.9686
-4.5703 0.9675
-4.5312 0.9664
-4.4922 0.9652
-4.4531 0.9640
-4.4141 0.9628
-4.3750 0.9615
-4.3359 0.9602
-4.2969 0.9588
-4.2578 0.9573
-4.2188 0.9559
-4.1797 0.9543
-4.1406 0.9528
-4.1016 0.9511
-4.0625 0.9495
-4.0234 0.9477
-3.9844 0.9460
-3.9453 0.9441
-3.9062 0.9422
-3.8672 0.9403
-3.8281 0.9383
-3.7891 0.9362
-3.7500 0.9341
-3.7109 0.9319
-3.6719 0.9296
-3.6328 0.9273
-3.5938 0.9249
-3.5547 0.9225
-3.5156 0.9200
-3.4766 0.9174
-3.4375 0.9148
-3.3984 0.9121
-3.3594 0.9093
-3.3203 0.9064
-3.2812 0.9035
-3.2422 0.9005
-3.2031 0.8975
-3.1641 0.8944
-3.1250 0.8912
-3.0859 0.8879
-3.0469 0.8846
-3.0078 0.8812
-2.9688 0.8777
-2.9297 0.8741
-2.8906 0.8705
-2.8516 0.8668
-2.8125 0.8631
-2.7734 0.8593
-2.7344 0.8554
-2.6953 0.8514
-2.6562 0.8474
-2.6172 0.8434
-2.5781 0.8392
-2.5391 0.8350
-2.5000 0.8308
-2.4609 0.8265
-2.4219 0.8221
-2.3828 0.8177
-2.3438 0.8132
-2.3047 0.8087
-2.2656 0.8041
-2.2266 0.7995
-2.1875 0.7949
-2.1484 0.7902
-2.1094 0.7855
-2.0703 0.7807
-2.0312 0.7759
-1.9922 0.7712
-1.9531 0.7663
-1.9141 0.7615
-1.8750 0.7566
-1.8359 0.7518
-1.7969 0.7469
-1.7578 0.7421
-1.7188 0.7372
-1.6797 0.7324
-1.6406 0.7275
-1.6016 0.7227
-1.5625 0.7179
-1.5234 0.7132
-1.4844 0.7084
-1.4453 0.7037
-1.4062 0.6991
-1.3672 0.6945
-1.3281 0.6899
-1.2891 0.6854
-1.2500 0.6810
-1.2109 0.6766
-1.1719 0.6723
-1.1328 0.6681
-1.0938 0.6640
-1.0547 0.6600
-1.0156 0.6560
-0.9766 0.6522
-0.9375 0.6485
-0.8984 0.6449
-0.8594 0.6414
-0.8203 0.6380
-0.7812 0.6347
-0.7422 0.6316
-0.7031 0.6286
-0.6641 0.6258
-0.6250 0.6231
-0.5859 0.6205
-0.5469 0.6181
-0.5078 0.6158
-0.4688 0.6138
-0.4297 0.6118
-0.3906 0.6101
-0.3516 0.6085
-0.3125 0.6071
-0.2734 0.6058
-0.2344 0.6048
-0.1953 0.6039
-0.1562 0.6032
-0.1172 0.6027
-0.0781 0.6023
-0.0391 0.6022
0.0000 0.6022
0.0391 0.6024
0.0781 0.6029
0.1172 0.6035
0.1562 0.6042
0.1953 0.6052
0.2344 0.6064
0.2734 0.6077
0.3125 0.6092
0.3516 0.6109
0.3906 0.6128
0.4297 0.6149
0.4688 0.6171
0.5078 0.6195
0.5469 0.6221
0.5859 0.6248
0.6250 0.6277
0.6641 0.6308
0.7031 0.6340
0.7422 0.6373
0.7812 0.6408
0.8203 0.6445
0.8594 0.6482
0.8984 0.6521
0.9375 0.6562
0.9766 0.6603
1.0156 0.6646
1.0547 0.6689
1.0938 0.6734
1.1328 0.6780
1.1719 0.6827
1.2109 0.6874
1.2500 0.6922
1.2891 0.6971
1.3281 0.7021
1.3672 0.7071
1.4062 0.7122
1.4453 0.7174
1.4844 0.7225
1.5234 0.7278
1.5625 0.7330
1.6016 0.7383
1.6406 0.7436
1.6797 0.7489
1.7188 0.7542
1.7578 0.7596
1.7969 0.7649
1.8359 0.7702
1.8750 0.7755
1.9141 0.7808
1.9531 0.7861
1.9922 0.7913
2.0312 0.7966
2.0703 0.8017
2.1094 0.8069
2.1484 0.8120
2.1875 0.8170
2.2266 0.8220
2.2656 0.8270
2.3047 0.8319
2.3438 0.8367
2.3828 0.8415
2.4219 0.8462
2.4609 0.8508
2.5000 0.8554
2.5391 0.8599
2.5781 0.8643
2.6172 0.8686
2.6562 0.8729
2.6953 0.8771
2.7344 0.8812
2.7734 0.8852
2.8125 0.8891
2.8516 0.8930
2.8906 0.8967
2.9297 0.9004
2.9688 0.9040
3.0078 0.9075
3.0469 0.9109
3.0859 0.9142
3.1250 0.9175
3.1641 0.9206
3.2031 0.9237
3.2422 0.9267
3.2812 0.9296
3.3203 0.9324
3.3594 0.9352
3.3984 0.9378
3.4375 0.9404
3.4766 0.9429
3.5156 0.9453
3.5547 0.9476
3.5938 0.9499
3.6328 0.9521
3.6719 0.9542
3.7109 0.9562
3.7500 0.9582
3.7891 0.9601
3.8281 0.9619
3.8672 0.9636
3.9062 0.9653
3.9453 0.9670
3.9844 0.9685
4.0234 0.9700
4.0625 0.9715
4.1016 0.9729
4.1406 0.9742
4.1797 0.9755
4.2188 0.9767
4.2578 0.9779
4.2969 0.9790
4.3359 0.9801
4.3750 0.9811
4.4141 0.9821
4.4531 0.9830
4.4922 0.9839
4.5312 0.9848
4.5703 0.9856
4.6094 0.9864
4.6484 0.9871
4.6875 0.9878
4.7266 0.9885
4.7656 0.9891
4.8047 0.9897
4.8438 0.9903
4.8828 0.9909
4.9219 0.9914
4.9609 0.9919
5.0000 0.9924
5.0391 0.9928
5.0781 0.9932
5.1172 0.9936
5.1562 0.9940
5.1953 0.9944
5.2344 0.9947
5.2734 0.9950
5.3125 0.9953
5.3516 0.9956
5.3906 0.9959
5.4297 0.9962
5.4688 0.9964
5.5078 0.9966
5.5469 0.9968
5.5859 0.9970
5.6250 0.9972
5.6641 0.9974
5.7031 0.9976
5.7422 0.9977
5.7812 0.9979
5.8203 0.9980
5.8594 0.9982
5.8984 0.9983
5.9375 0.9984
5.9766 0.9985
6.0156 0.9986
6.0547 0.9987
6.0938 0.9988
6.1328 0.9989
6.1719 0.9990
6.2109 0.9990
6.2500 0.9991
6.2891 0.9992
6.3281 0.9992
6.3672 0.9993
6.4062 0.9993
6.4453 0.9994
6.4844 0.9994
6.5234 0.9995
6.5625 0.9995
6.6016 0.9995
6.6406 0.9996
6.6797 0.9996
6.7188 0.9996
6.7578 0.9997
6.7969 0.9997
6.8359 0.9997
6.8750 0.9997
6.9141 0.9998
6.9531 0.9998
6.9922 0.9998
7.0312 0.9998
7.0703 0.9998
7.1094 0.9998
7.1484 0.9999
7.1875 0.9999
7.2266 0.9999
7.2656 0.9999
7.3047 0.9999
7.3438 0.9999
7.3828 0.9999
7.4219 0.9999
7.4609 0.9999
7.5000 0.9999
7.5391 0.9999
7.5781 0.9999
7.6172 0.9999
7.6562 1.0000
7.6953 1.0000
7.7344 1.0000
7.7734 1.0000
7.8125 1.0000
7.8516 1.0000
7.8906 1.0000
7.9297 1.0000
7.9688 1.0000
8.0078 1.0000
8.0469 1.0000
8.0859 1.0000
8.1250 1.0000
8.1641 1.0000
8.2031 1.0000
8.2422 1.0000
8.2812 1.0000
8.3203 1.0000
8.3594 1.0000
8.3984 1.0000
8.4375 1.0000
8.4766 1.0000
8.5156 1.0000
8.5547 1.0000
8.5938 1.0000
8.6328 1.0000
8.6719 1.0000
8.7109 1.0000
8.7500 1.0000
8.7891 1.0000
8.8281 1.0000
8.8672 1.0000
8.9062 1.0000
8.9453 1.0000
8.9844 1.0000
9.0234 1.0000
9.0625 1.0000
9.1016 1.0000
9.1406 1.0000
9.1797 1.0000
9.2188 1.0000
9.2578 1.0000
9.2969 1.0000
9.3359 1.0000
9.3750 1.0000
9.4141 1.0000
9.4531 1.0000
9.4922 1.0000
9.5312 1.0000
9.5703 1.0000
9.6094 1.0000
9.6484 1.0000
9.6875 1.0000
9.7266 1.0000
9.7656 1.0000
9.8047 1.0000
9.8438 1.0000
9.8828 1.0000
9.9219 1.0000
9.9609 1.0000
10.0000 1.0000


==> vinit.txt <==
-20.0000 0.0000
-19.9609 0.0000
-19.9219 0.0000
-19.8828 0.0000
-19.8438 0.0000
-19.8047 0.0000
-19.7656 0.0000
-19.7266 0.0000
-19.6875 0.0000
-19.6484 0.0000
-19.6094 0.0000
-19.5703 0.0000
-19.5312 0.0000
-19.4922 0.0000
-19.4531 0.0000
-19.4141 0.0000
-19.3750 0.0000
-19.3359 0.0000
-19.2969 0.0000
-19.2578 0.0000
-19.2188 0.0000
-19.1797 0.0000
-19.1406 0.0000
-19.1016 0.0000
-19.0625 0.0000
-19.0234 0.0000
-18.9844 0.0000
-18.9453 0.0000
-18.9062 0.0000
-18.8672 0.0000
-18.8281 0.0000
-18.7891 0.0000
-18.7500 0.0000
-18.7109 0.0000
-18.6719 0.0000
-18.6328 0.0000
-18.5938 0.0000
-18.5547 0.0000
-18.5156 0.0000
-18.4766 0.0000
-18.4375 0.0000
-18.3984 0.0000
-18.3594 0.0000
-18.3203 0.0000
-18.2812 0.0000
-18.2422 0.0000
-18.2031 0.0000
-18.1641 0.0000
-18.1250 0.0000
-18.0859 0.0000
-18.0469 0.0000
-18.0078 0.0000
-17.9688 0.0000
-17.9297 0.0000
-17.8906 0.0000
-17.8516 0.0000
-17.8125 0.0000
-17.7734 0.0000
-17.7344 0.0000
-17.6953 0.0000
-17.6562 0.0000
-17.6172 0.0000
-17.5781 0.0000
-17.5391 0.0000
-17.5000 0.0000
-17.4609 0.0000
-17.4219 0.0000
-17.3828 0.0000
-17.3438 0.0000
-17.3047 0.0000
-17.2656 0.0000
-17.2266 0.0000
-17.1875 0.0000
-17.1484 0.0000
-17.1094 0.0000
-17.0703 0.0000
-17.0312 0.0000
-16.9922 0.0000
-16.9531 0.0000
-16.9141 0.0000
-16.8750 0.0000
-16.8359 0.0000
-16.7969 0.0000
-16.7578 0.0000
-16.7188 0.0000
-16.6797 0.0000
-16.6406 0.0000
-16.6016 0.0000
-16.5625 0.0000
-16.5234 0.0000
-16.4844 0.0000
-16.4453 0.0000
-16.4062 0.0000
-16.3672 0.0000
-16.3281 0.0000
-16.2891 0.0000
-16.2500 0.0000
-16.2109 0.0000
-16.1719 0.0000
-16.1328 0.0000
-16.0938 0.0000
-16.0547 0.0000
-16.0156 0.0000
-15.9766 0.0000
-15.9375 0.0000
-15.8984 0.0000
-15.8594 0.0000
-15.8203 0.0000
-15.7812 0.0000
-15.7422 0.0000
-15.7031 0.0000
-15.6641 0.0000
-15.6250 0.0000
-15.5859 0.0000
-15.5469 0.0000
-15.5078 0.0000
-15.4688 0.0000
-15.4297 0.0000
-15.3906 0.0000
-15.3516 0.0000
-15.3125 0.0000
-15.2734 0.0000
-15.2344 0.0000
-15.1953 0.0000
-15.1562 0.0000
-15.1172 0.0000
-15.0781 0.0000
-15.0391 0.0000
-15.0000 0.0000
-14.9609 0.0000
-14.9219 0.0000
-14.8828 0.0000
-14.8438 0.0000
-14.8047 0.0000
-14.7656 0.0000
-14.7266 0.0000
-14.6875 0.0000
-14.6484 0.0000
-14.6094 0.0000
-14.5703 0.0000
-14.5312 0.0000
-14.4922 0.0000
-14.4531 0.0000
-14.4141 0.0000
-14.3750 0.0000
-14.3359 0.0000
-14.2969 0.0000
-14.2578 0.0000
-14.2188 0.0000
-14.1797 0.0000
-14.1406 0.0000
-14.1016 0.0000
-14.0625 0.0000
-14.0234 0.0000
-13.9844 0.0000
-13.9453 0.0000
-13.9062 0.0000
-13.8672 0.0000
-13.8281 0.0000
-13.7891 0.0000
-13.7500 0.0000
-13.7109 0.0000
-13.6719 0.0000
-13.6328 0.0000
-13.5938 0.0000
-13.5547 0.0000
-13.5156 0.0000
-13.4766 0.0000
-13.4375 0.0000
-13.3984 0.0000
-13.3594 0.0000
-13.3203 0.0000
-13.2812 0.0000
-13.2422 0.0000
-13.2031 0.0000
-13.1641 0.0000
-13.1250 0.0000
-13.0859 0.0000
-13.0469 0.0000
-13.0078 0.0000
-12.9688 0.0000
-12.9297 0.0000
-12.8906 0.0000
-12.8516 0.0000
-12.8125 0.0000
-12.7734 0.0000
-12.7344 0.0000
-12.6953 0.0000
-12.6562 0.0000
-12.6172 0.0000
-12.5781 0.0000
-12.5391 0.0000
-12.5000 0.0000
-12.4609 0.0000
-12.4219 0.0000
-12.3828 0.0000
-12.3438 0.0000
-12.3047 0.0000
-12.2656 0.0000
-12.2266 0.0000
-12.1875 0.0000
-12.1484 0.0000
-12.1094 0.0000
-12.0703 0.0000
-12.0312 0.0000
-11.9922 0.0000
-11.9531 0.0000
-11.9141 0.0000
-11.8750 0.0000
-11.8359 0.0000
-11.7969 0.0000
-11.7578 0.0000
-11.7188 0.0000
-11.6797 0.0000
-11.6406 0.0000
-11.6016 0.0000
-11.5625 0.0000
-11.5234 0.0000
-11.4844 0.0000
-11.4453 0.0000
-11.4062 0.0000
-11.3672 0.0000
-11.3281 0.0000
-11.2891 0.0000
-11.2500 0.0000
-11.2109 0.0000
-11.1719 0.0000
-11.1328 0.0000
-11.0938 0.0000
-11.0547 0.0000
-11.0156 0.0000
-10.9766 0.0000
-10.9375 0.0000
-10.8984 0.0000
-10.8594 0.0000
-10.8203 0.0000
-10.7812 0.0000
-10.7422 0.0000
-10.7031 0.0000
-10.6641 0.0000
-10.6250 0.0000
-10.5859 0.0000
-10.5469 0.0000
-10.5078 0.0000
-10.4688 0.0000
-10.4297 0.0000
-10.3906 0.0000
-10.3516 0.0000
-10.3125 0.0000
-10.2734 0.0000
-10.2344 0.0000
-10.1953 0.0000
-10.1562 0.0000
-10.1172 0.0000
-10.0781 0.0000
-10.0391 0.0000
-10.0000 0.0000
-9.9609 0.0000
-9.9219 0.0000
-9.8828 0.0000
-9.8438 0.0000
-9.8047 0.0000
-9.7656 0.0000
-9.7266 0.0000
-9.6875 0.0000
-9.6484 0.0000
-9.6094 0.0000
-9.5703 0.0000
-9.5312 0.0000
-9.4922 0.0000
-9.4531 0.0000
-9.4141 0.0000
-9.3750 0.0000
-9.3359 0.0000
-9.2969 0.0000
-9.2578 0.0000
-9.2188 0.0000
-9.1797 0.0000
-9.1406 0.0000
-9.1016 0.0000
-9.0625 0.0000
-9.0234 0.0000
-8.9844 0.0000
-8.9453 0.0000
-8.9062 0.0000
-8.8672 0.0000
-8.8281 0.0000
-8.7891 0.0000
-8.7500 0.0000
-8.7109 0.0000
-8.6719 0.0000
-8.6328 0.0000
-8.5938 0.0000
-8.5547 0.0000
-8.5156 0.0000
-8.4766 0.0000
-8.4375 0.0000
-8.3984 0.0000
-8.3594 0.0000
-8.3203 0.0000
-8.2812 0.0000
-8.2422 0.0000
-8.2031 0.0000
-8.1641 0.0000
-8.1250 0.0000
-8.0859 0.0000
-8.0469 0.0000
-8.0078 0.0000
-7.9688 0.0000
-7.9297 0.0000
-7.8906 0.0000
-7.8516 0.0000
-7.8125 0.0000
-7.7734 0.0000
-7.7344 0.0000
-7.6953 0.0000
-7.6562 0.0000
-7.6172 0.0000
-7.5781 0.0000
-7.5391 0.0000
-7.5000 0.0000
-7.4609 0.0000
-7.4219 0.0000
-7.3828 0.0000
-7.3438 0.0000
-7.3047 0.0000
-7.2656 0.0000
-7.2266 0.0000
-7.1875 0.0000
-7.1484 0.0000
-7.1094 0.0000
-7.0703 0.0000
-7.0312 0.0000
-6.9922 0.0000
-6.9531 0.0000
-6.9141 0.0000
-6.8750 0.0000
-6.8359 0.0000
-6.7969 0.0000
-6.7578 0.0000
-6.7188 0.0000
-6.6797 0.0000
-6.6406 0.0000
-6.6016 0.0000
-6.5625 0.0000
-6.5234 0.0000
-6.4844 0.0000
-6.4453 0.0000
-6.4062 0.0000
-6.3672 0.0000
-6.3281 0.0000
-6.2891 0.0000
-6.2500 0.0000
-6.2109 0.0000
-6.1719 0.0000
-6.1328 0.0000
-6.0938 0.0000
-6.0547 0.0000
-6.0156 0.0000
-5.9766 0.0000
-5.9375 0.0000
-5.8984 0.0000
-5.8594 0.0000
-5.8203 0.0000
-5.7812 0.0000
-5.7422 0.0000
-5.7031 0.0000
-5.6641 0.0000
-5.6250 0.0000
-5.5859 0.0000
-5.5469 0.0000
-5.5078 0.0000
-5.4688 0.0000
-5.4297 0.0000
-5.3906 0.0000
-5.3516 0.0000
-5.3125 0.0000
-5.2734 0.0000
-5.2344 0.0000
-5.1953 0.0000
-5.1562 0.0000
-5.1172 0.0000
-5.0781 0.0000
-5.0391 0.0000
-5.0000 0.0000
-4.9609 0.0000
-4.9219 0.0000
-4.8828 0.0000
-4.8438 0.0000
-4.8047 0.0000
-4.7656 0.0000
-4.7266 0.0000
-4.6875 0.0000
-4.6484 0.0000
-4.6094 0.0000
-4.5703 0.0000
-4.5312 0.0000
-4.4922 0.0000
-4.4531 0.0000
-4.4141 0.0000
-4.3750 0.0000
-4.3359 0.0000
-4.2969 0.0000
-4.2578 0.0000
-4.2188 0.0000
-4.1797 0.0000
-4.1406 0.0000
-4.1016 0.0000
-4.0625 0.0000
-4.0234 0.0000
-3.9844 0.0000
-3.9453 0.0000
-3.9062 0.0000
-3.8672 0.0000
-3.8281 0.0000
-3.7891 0.0000
-3.7500 0.0000
-3.7109 0.0000
-3.6719 0.0000
-3.6328 0.0000
-3.5938 0.0000
-3.5547 0.0000
-3.5156 0.0000
-3.4766 0.0000
-3.4375 0.0000
-3.3984 0.0000
-3.3594 0.0000
-3.3203 0.0000
-3.2812 0.0000
-3.2422 0.0000
-3.2031 0.0000
-3.1641 0.0000
-3.1250 0.0000
-3.0859 0.0000
-3.0469 0.0000
-3.0078 0.0000
-2.9688 0.0000
-2.9297 0.0000
-2.8906 0.0000
-2.8516 0.0000
-2.8125 0.0000
-2.7734 0.0000
-2.7344 0.0000
-2.6953 0.0000
-2.6562 0.0000
-2.6172 0.0000
-2.5781 0.0000
-2.5391 0.0000
-2.5000 0.0000
-2.4609 0.0000
-2.4219 0.0000
-2.3828 0.0000
-2.3438 0.0000
-2.3047 0.0000
-2.2656 0.0000
-2.2266 0.0000
-2.1875 0.0000
-2.1484 0.0000
-2.1094 0.0000
-2.0703 0.0000
-2.0312 0.0000
-1.9922 0.0000
-1.9531 0.0000
-1.9141 0.0000
-1.8750 0.0000
-1.8359 0.0000
-1.7969 0.0000
-1.7578 0.0000
-1.7188 0.0000
-1.6797 0.0000
-1.6406 0.0000
-1.6016 0.0000
-1.5625 0.0000
-1.5234 0.0000
-1.4844 0.0000
-1.4453 0.0000
-1.4062 0.0000
-1.3672 0.0000
-1.3281 0.0000
-1.2891 0.0000
-1.2500 0.0000
-1.2109 0.0000
-1.1719 0.0000
-1.1328 0.0001
-1.0938 0.0001
-1.0547 0.0001
-1.0156 0.0002
-0.9766 0.0003
-0.9375 0.0005
-0.8984 0.0008
-0.8594 0.0011
-0.8203 0.0017
-0.7812 0.0025
-0.7422 0.0036
-0.7031 0.0051
-0.6641 0.0073
-0.6250 0.0102
-0.5859 0.0141
-0.5469 0.0193
-0.5078 0.0260
-0.4688 0.0347
-0.4297 0.0457
-0.3906 0.0596
-0.3516 0.0767
-0.3125 0.0977
-0.2734 0.1228
-0.2344 0.1526
-0.1953 0.1873
-0.1562 0.2273
-0.1172 0.2726
-0.0781 0.3230
-0.0391 0.3782
0.0000 0.4377
0.0391 0.5005
0.0781 0.5656
0.1172 0.6316
0.1562 0.6970
0.1953 0.7600
0.2344 0.8190
0.2734 0.8722
0.3125 0.9179
0.3516 0.9545
0.3906 0.9810
0.4297 0.9962
0.4688 1.0000
0.5078 1.0000
0.5469 1.0000
0.5859 1.0000
0.6250 1.0000
0.6641 1.0000
0.7031 1.0000
0.7422 1.0000
0.7812 1.0000
0.8203 1.0000
0.8594 1.0000
0.8984 1.0000
0.9375 1.0000
0.9766 1.0000
1.0156 1.0000
1.0547 1.0000
1.0938 1.0000
1.1328 1.0000
1.1719 1.0000
1.2109 1.0000
1.2500 1.0000
1.2891 1.0000
1.3281 1.0000
1.3672 1.0000
1.4062 1.0000
1.4453 1.0000
1.4844 1.0000
1.5234 1.0000
1.5625 1.0000
1.6016 1.0000
1.6406 1.0000
1.6797 1.0000
1.7188 1.0000
1.7578 1.0000
1.7969 1.0000
1.8359 1.0000
1.8750 1.0000
1.9141 1.0000
1.9531 1.0000
1.9922 1.0000
2.0312 1.0000
2.0703 1.0000
2.1094 1.0000
2.1484 1.0000
2.1875 1.0000
2.2266 1.0000
2.2656 1.0000
2.3047 1.0000
2.3438 1.0000
2.3828 1.0000
2.4219 1.0000
2.4609 1.0000
2.5000 1.0000
2.5391 1.0000
2.5781 1.0000
2.6172 1.0000
2.6562 1.0000
2.6953 1.0000
2.7344 1.0000
2.7734 1.0000
2.8125 1.0000
2.8516 1.0000
2.8906 1.0000
2.9297 1.0000
2.9688 1.0000
3.0078 1.0000
3.0469 1.0000
3.0859 1.0000
3.1250 1.0000
3.1641 1.0000
3.2031 1.0000
3.2422 1.0000
3.2812 1.0000
3.3203 1.0000
3.3594 1.0000
3.3984 1.0000
3.4375 1.0000
3.4766 1.0000
3.5156 1.0000
3.5547 1.0000
3.5938 1.0000
3.6328 1.0000
3.6719 1.0000
3.7109 1.0000
3.7500 1.0000
3.7891 1.0000
3.8281 1.0000
3.8672 1.0000
3.9062 1.0000
3.9453 1.0000
3.9844 1.0000
4.0234 1.0000
4.0625 1.0000
4.1016 1.0000
4.1406 1.0000
4.1797 1.0000
4.2188 1.0000
4.2578 1.0000
4.2969 1.0000
4.3359 1.0000
4.3750 1.0000
4.4141 1.0000
4.4531 1.0000
4.4922 1.0000
4.5312 1.0000
4.5703 1.0000
4.6094 1.0000
4.6484 1.0000
4.6875 1.0000
4.7266 1.0000
4.7656 1.0000
4.8047 1.0000
4.8438 1.0000
4.8828 1.0000
4.9219 1.0000
4.9609 1.0000
5.0000 1.0000
5.0391 1.0000
5.0781 1.0000
5.1172 1.0000
5.1562 1.0000
5.1953 1.0000
5.2344 1.0000
5.2734 1.0000
5.3125 1.0000
5.3516 1.0000
5.3906 1.0000
5.4297 1.0000
5.4688 1.0000
5.5078 1.0000
5.5469 1.0000
5.5859 1.0000
5.6250 1.0000
5.6641 1.0000
5.7031 1.0000
5.7422 1.0000
5.7812 1.0000
5.8203 1.0000
5.8594 1.0000
5.8984 1.0000
5.9375 1.0000
5.9766 1.0000
6.0156 1.0000
6.0547 1.0000
6.0938 1.0000
6.1328 1.0000
6.1719 1.0000
6.2109 1.0000
6.2500 1.0000
6.2891 1.0000
6.3281 1.0000
6.3672 1.0000
6.4062 1.0000
6.4453 1.0000
6.4844 1.0000
6.5234 1.0000
6.5625 1.0000
6.6016 1.0000
6.6406 1.0000
6.6797 1.0000
6.7188 1.0000
6.7578 1.0000
6.7969 1.0000
6.8359 1.0000
6.8750 1.0000
6.9141 1.0000
6.9531 1.0000
6.9922 1.0000
7.0312 1.0000
7.0703 1.0000
7.1094 1.0000
7.1484 1.0000
7.1875 1.0000
7.2266 1.0000
7.2656 1.0000
7.3047 1.0000
7.3438 1.0000
7.3828 1.0000
7.4219 1.0000
7.4609 1.0000
7.5000 1.0000
7.5391 1.0000
7.5781 1.0000
7.6172 1.0000
7.6562 1.0000
7.6953 1.0000
7.7344 1.0000
7.7734 1.0000
7.8125 1.0000
7.8516 1.0000
7.8906 1.0000
7.9297 1.0000
7.9688 1.0000
8.0078 1.0000
8.0469 1.0000
8.0859 1.0000
8.1250 1.0000
8.1641 1.0000
8.2031 1.0000
8.2422 1.0000
8.2812 1.0000
8.3203 1.0000
8.3594 1.0000
8.3984 1.0000
8.4375 1.0000
8.4766 1.0000
8.5156 1.0000
8.5547 1.0000
8.5938 1.0000
8.6328 1.0000
8.6719 1.0000
8.7109 1.0000
8.7500 1.0000
8.7891 1.0000
8.8281 1.0000
8.8672 1.0000
8.9062 1.0000
8.9453 1.0000
8.9844 1.0000
9.0234 1.0000
9.0625 1.0000
9.1016 1.0000
9.1406 1.0000
9.1797 1.0000
9.2188 1.0000
9.2578 1.0000
9.2969 1.0000
9.3359 1.0000
9.3750 1.0000
9.4141 1.0000
9.4531 1.0000
9.4922 1.0000
9.5312 1.0000
9.5703 1.0000
9.6094 1.0000
9.6484 1.0000
9.6875 1.0000
9.7266 1.0000
9.7656 1.0000
9.8047 1.0000
9.8438 1.0000
9.8828 1.0000
9.9219 1.0000
9.9609 1.0000
10.0000 1.0000

